A novel smoothed particle hydrodynamics and finite element coupling scheme for fluid-structure interaction: the sliding boundary particle approach

A novel numerical formulation for solving fluid-structure interaction (FSI) problems is proposed where the fluid field is spatially discretized using smoothed particle hydrodynamics (SPH) and the structural field using the finite element method (FEM). As compared to fully mesh- or grid-based FSI frameworks, due to the Lagrangian nature of SPH this framework can be easily extended to account for more complex fluids consisting of multiple phases and dynamic phase transitions. Moreover, this approach facilitates the handling of large deformations of the fluid domain respectively the fluid-structure interface without additional methodological and computational efforts. In particular, to achieve an accurate representation of interaction forces between fluid particles and structural elements also for strongly curved interface geometries, the novel sliding boundary particle approach is proposed to ensure full support of SPH particles close to the interface. The coupling of the fluid and the structural field is based on a Dirichlet-Neumann partitioned approach, where the fluid field is the Dirichlet partition with prescribed interface displacements and the structural field is the Neumann partition subject to interface forces. To overcome instabilities inherent to weakly coupled schemes an iterative fixed-point coupling scheme is employed. Several numerical examples in form of well-known benchmark tests are considered to validate the accuracy, stability, and robustness of the proposed formulation. Finally, the filling process of a highly flexible thin-walled balloon-like container is studied, representing a model problem close to potential application scenarios of the proposed scheme in the field of biomechanics.

==> data/academicballoon_volume.csv <==
"Time","avg totalvolume (stats)"
0.05,26.9634
0.1,27.0411
0.15,27.0516
0.2,27.0129
0.25,26.9719
0.3,27.0045
0.35,27.0849
0.4,27.1455
0.45,27.1609
0.5,27.1627
0.55,27.2088
0.6,27.3091
0.65,27.4222
0.7,27.5008
0.75,27.5544
0.8,27.6277
0.85,27.7471
0.9,27.8893
0.95,28.0126
1,28.103
1.05,28.1886
1.1,28.295
1.15,28.4293
1.2,28.5616
1.25,28.6696
1.3,28.759
1.35,28.8555
1.4,28.9708
1.45,29.1024
1.5,29.2238
1.55,29.3264
1.6,29.4203
1.65,29.5242
1.7,29.6463
1.75,29.772
1.8,29.8873
1.85,29.9841
1.9,30.0841
1.95,30.1932
2,30.3207
2.05,30.4401
2.1,30.5472
2.15,30.643
2.2,30.7445
2.25,30.8632
2.3,30.9871
2.35,31.1064
2.4,31.2077
2.45,31.3056
2.5,31.413
2.55,31.5318
2.6,31.6533
2.65,31.7649
2.7,31.8631
2.75,31.966
2.8,32.0784
2.85,32.1978
2.9,32.3126
2.95,32.421
3,32.5197
3.05,32.6281
3.1,32.7435
3.15,32.8624
3.2,32.9741
3.25,33.0735
3.3,33.1799
3.35,33.2896
3.4,33.4074
3.45,33.5202
3.5,33.6323
3.55,33.7338
3.6,33.8412
3.65,33.9534
3.7,34.0689
3.75,34.1813
3.8,34.2892
3.85,34.3952
3.9,34.5042
3.95,34.6196
4,34.7325
4.05,34.8395
4.1,34.948
4.15,35.054
4.2,35.1638
4.25,35.2805
4.3,35.3921
4.35,35.4998
4.4,35.6048
4.45,35.7153
4.5,35.8286
4.55,35.9412
4.6,36.0548
4.65,36.1601
4.7,36.2684
4.75,36.379
4.8,36.4923
4.85,36.6058
4.9,36.7134
4.95,36.8199
5,36.9287
5.05,37.0408
5.1,37.1532
5.15,37.2627
5.2,37.3735
5.25,37.4798
5.3,37.5877
5.35,37.7029
5.4,37.8142
5.45,37.9229
5.5,38.0317
5.55,38.139
5.6,38.25
5.65,38.3618
5.7,38.4709
5.75,38.581
5.8,38.6879
5.85,38.7995
5.9,38.9091
5.95,39.0218
6,39.1307
6.05,39.2395
6.1,39.3504
6.15,39.4592
6.2,39.571
6.25,39.6805
6.3,39.7906
6.35,39.8985
6.4,40.0056
6.45,40.1152
6.5,40.2296
6.55,40.3396
6.6,40.4479
6.65,40.5554
6.7,40.6662
6.75,40.7783
6.8,40.8882
6.85,40.9996
6.9,41.1046
6.95,41.2182
7,41.3264
7.05,41.436
7.1,41.5451
7.15,41.6586
7.2,41.7654
7.25,41.875
7.3,41.9868
7.35,42.0958
7.4,42.2066
7.45,42.3151
7.5,42.4262
7.55,42.5333
7.6,42.6479
7.65,42.755
7.7,42.8672
7.75,42.9758
7.8,43.0835
7.85,43.1939
7.9,43.3044
7.95,43.4145
8,43.525
8.05,43.6312
8.1,43.7434
8.15,43.8515
8.2,43.9624
8.25,44.0693
8.3,44.1802
8.35,44.2926
8.4,44.4002
8.45,44.5104
8.5,44.6183
8.55,44.7291
8.6,44.8374
8.65,44.9501
8.7,45.0552
8.75,45.1648
8.8,45.2751
8.85,45.3849
8.9,45.4956
8.95,45.6071
9,45.7121
9.05,45.8245
9.1,45.9318
9.15,46.0462
9.2,46.1546
9.25,46.2626
9.3,46.3731
9.35,46.4823
9.4,46.5917
9.45,46.7003
9.5,46.8112
9.55,46.9194
9.6,47.0303
9.65,47.1397
9.7,47.2494
9.75,47.3579
9.8,47.4669
9.85,47.5773
9.9,47.6877
9.95,47.7961
10,47.906
10.05,48.0152
10.1,48.1242
10.15,48.2364
10.2,48.3428
10.25,48.4533
10.3,48.5592
10.35,48.671
10.4,48.7792
10.45,48.8913
10.5,48.9971
10.55,49.1089
10.6,49.2166
10.65,49.3284
10.7,49.4382
10.75,49.5493
10.8,49.6557
10.85,49.7639
10.9,49.8745
10.95,49.983
11,50.0974
11.05,50.2033
11.1,50.3104
11.15,50.42
11.2,50.5296
11.25,50.6372
11.3,50.7496
11.35,50.861
11.4,50.968
11.45,51.0738
11.5,51.1876
11.55,51.2962
11.6,51.4051
11.65,51.5141
11.7,51.623
11.75,51.7337
11.8,51.8431
11.85,51.9512
11.9,52.0614
11.95,52.1702
12,52.2789
12.05,52.3886
12.1,52.4976
12.15,52.6077
12.2,52.7175
12.25,52.825
12.3,52.9367
12.35,53.0446
12.4,53.1521
12.45,53.2598
12.5,53.3725
12.55,53.4802
12.6,53.5887
12.65,53.7003
12.7,53.8085
12.75,53.915
12.8,54.0233
12.85,54.1334
12.9,54.2434
12.95,54.3503
13,54.4591
13.05,54.5698
13.1,54.6772
13.15,54.7879
13.2,54.8944
13.25,55.0064
13.3,55.1121
13.35,55.219
13.4,55.3306
13.45,55.4402
13.5,55.5495
13.55,55.6585
13.6,55.7677
13.65,55.877
13.7,55.9839
13.75,56.0958
13.8,56.205
13.85,56.3118
13.9,56.4229
13.95,56.5316
14,56.6395
14.05,56.7505
14.1,56.857
14.15,56.9686
14.2,57.0775
14.25,57.1851
14.3,57.2964
14.35,57.4067


==> data/cylinshearflow_hashemi2012_data.csv <==
"time","ypos"
0.0,0.002496
5.0,0.002013
10.0,0.00148
15.05,0.001043
20.0,0.000708
25.0,0.000476
30.0,0.000312
35.0,0.000212
40.0,0.000137
45.0,8.9E-05
50.0,5.6E-05
55.0,3.9E-05
60.0,2.6E-05
65.0,1.2E-05
70.0,7E-06


==> data/cylinshearflow_ypos.csv <==
"Time","Y (stats)"
0.01,0.00249993
0.02,0.00249784
0.03,0.00249709
0.04,0.0024974
0.05,0.00249757
0.06,0.00249843
0.07,0.00249832
0.08,0.00249807
0.09,0.00249777
0.1,0.00249721
0.11,0.00249687
0.12,0.00249702
0.13,0.00249738
0.14,0.0024979
0.15,0.00249814
0.16,0.00249809
0.17,0.00249807
0.18,0.0024979
0.19,0.0024978
0.2,0.00249804
0.21,0.00249846
0.22,0.00249896
0.23,0.0024993
0.24,0.00249934
0.25,0.00249936
0.26,0.00249928
0.27,0.00249921
0.28,0.00249939
0.29,0.00249974
0.3,0.00250018
0.31,0.00250052
0.32,0.0025006
0.33,0.00250062
0.34,0.00250055
0.35,0.00250048
0.36,0.00250056
0.37,0.00250079
0.38,0.00250112
0.39,0.00250139
0.4,0.00250145
0.41,0.00250139
0.42,0.0025012
0.43,0.00250105
0.44,0.00250109
0.45,0.00250126
0.46,0.00250149
0.47,0.00250166
0.48,0.00250158
0.49,0.00250134
0.5,0.00250111
0.51,0.00250097
0.52,0.00250092
0.53,0.00250089
0.54,0.00250089
0.55,0.00250091
0.56,0.00250087
0.57,0.00250069
0.58,0.00250038
0.59,0.00249997
0.6,0.00249967
0.61,0.00249958
0.62,0.00249963
0.63,0.00249959
0.64,0.00249929
0.65,0.00249878
0.66,0.00249824
0.67,0.00249781
0.68,0.00249754
0.69,0.00249734
0.7,0.00249711
0.71,0.00249679
0.72,0.00249634
0.73,0.00249587
0.74,0.00249546
0.75,0.00249509
0.76,0.0024947
0.77,0.00249428
0.78,0.00249386
0.79,0.00249345
0.8,0.00249303
0.81,0.00249258
0.82,0.0024921
0.83,0.00249154
0.84,0.00249094
0.85,0.00249037
0.86,0.00248989
0.87,0.0024895
0.88,0.0024891
0.89,0.0024886
0.9,0.00248797
0.91,0.00248724
0.92,0.00248648
0.93,0.00248579
0.94,0.00248525
0.95,0.00248483
0.96,0.00248438
0.97,0.00248379
0.98,0.00248303
0.99,0.00248219
1,0.00248137
1.01,0.00248066
1.02,0.00248014
1.03,0.00247972
1.04,0.00247925
1.05,0.00247859
1.06,0.00247779
1.07,0.00247694
1.08,0.00247618
1.09,0.00247556
1.1,0.0024751
1.11,0.00247468
1.12,0.00247418
1.13,0.00247349
1.14,0.00247266
1.15,0.00247178
1.16,0.00247095
1.17,0.00247024
1.18,0.00246967
1.19,0.00246914
1.2,0.00246852
1.21,0.00246772
1.22,0.00246678
1.23,0.00246582
1.24,0.00246495
1.25,0.00246423
1.26,0.0024636
1.27,0.00246297
1.28,0.00246222
1.29,0.0024613
1.3,0.00246027
1.31,0.00245927
1.32,0.00245836
1.33,0.00245757
1.34,0.00245685
1.35,0.00245609
1.36,0.00245525
1.37,0.00245426
1.38,0.00245318
1.39,0.00245211
1.4,0.00245112
1.41,0.00245023
1.42,0.0024494
1.43,0.00244856
1.44,0.00244765
1.45,0.00244662
1.46,0.00244552
1.47,0.00244443
1.48,0.00244342
1.49,0.00244251
1.5,0.00244162
1.51,0.0024407
1.52,0.0024397
1.53,0.0024386
1.54,0.00243743
1.55,0.00243628
1.56,0.00243522
1.57,0.00243423
1.58,0.00243326
1.59,0.00243225
1.6,0.00243116
1.61,0.00242999
1.62,0.00242879
1.63,0.00242763
1.64,0.00242655
1.65,0.00242555
1.66,0.00242456
1.67,0.00242352
1.68,0.00242243
1.69,0.00242129
1.7,0.00242013
1.71,0.002419
1.72,0.00241792
1.73,0.00241687
1.74,0.0024158
1.75,0.00241468
1.76,0.00241351
1.77,0.00241232
1.78,0.00241112
1.79,0.00240995
1.8,0.00240882
1.81,0.00240771
1.82,0.00240658
1.83,0.0024054
1.84,0.0024042
1.85,0.002403
1.86,0.00240183
1.87,0.00240069
1.88,0.00239958
1.89,0.00239847
1.9,0.00239735
1.91,0.0023962
1.92,0.00239503
1.93,0.00239386
1.94,0.0023927
1.95,0.00239156
1.96,0.00239045
1.97,0.00238934
1.98,0.00238824
1.99,0.00238712
2,0.00238599
2.01,0.00238487
2.02,0.00238374
2.03,0.00238261
2.04,0.00238148
2.05,0.00238033
2.06,0.00237917
2.07,0.00237799
2.08,0.00237681
2.09,0.00237563
2.1,0.00237446
2.11,0.0023733
2.12,0.00237214
2.13,0.00237099
2.14,0.00236983
2.15,0.00236869
2.16,0.00236753
2.17,0.00236639
2.18,0.00236524
2.19,0.0023641
2.2,0.00236295
2.21,0.00236179
2.22,0.00236062
2.23,0.00235944
2.24,0.00235825
2.25,0.00235707
2.26,0.00235591
2.27,0.00235476
2.28,0.00235361
2.29,0.00235244
2.3,0.00235125
2.31,0.00235004
2.32,0.00234883
2.33,0.00234763
2.34,0.00234643
2.35,0.00234524
2.36,0.00234403
2.37,0.0023428
2.38,0.00234156
2.39,0.0023403
2.4,0.00233905
2.41,0.00233781
2.42,0.00233658
2.43,0.00233536
2.44,0.00233415
2.45,0.00233293
2.46,0.0023317
2.47,0.00233046
2.48,0.00232921
2.49,0.00232797
2.5,0.00232676
2.51,0.00232556
2.52,0.00232438
2.53,0.00232319
2.54,0.00232198
2.55,0.00232075
2.56,0.00231952
2.57,0.00231828
2.58,0.00231706
2.59,0.00231586
2.6,0.00231465
2.61,0.00231343
2.62,0.00231217
2.63,0.0023109
2.64,0.00230962
2.65,0.00230834
2.66,0.00230709
2.67,0.00230586
2.68,0.00230464
2.69,0.0023034
2.7,0.00230212
2.71,0.00230082
2.72,0.0022995
2.73,0.00229822
2.74,0.00229697
2.75,0.00229575
2.76,0.00229455
2.77,0.00229332
2.78,0.00229204
2.79,0.00229074
2.8,0.00228944
2.81,0.00228816
2.82,0.00228692
2.83,0.00228571
2.84,0.00228451
2.85,0.00228327
2.86,0.00228201
2.87,0.00228072
2.88,0.00227945
2.89,0.00227823
2.9,0.00227705
2.91,0.00227589
2.92,0.00227472
2.93,0.00227351
2.94,0.00227224
2.95,0.00227093
2.96,0.00226962
2.97,0.00226833
2.98,0.00226709
2.99,0.00226588
3,0.00226467
3.01,0.00226342
3.02,0.00226215
3.03,0.00226085
3.04,0.00225955
3.05,0.00225829
3.06,0.00225707
3.07,0.00225587
3.08,0.00225466
3.09,0.00225341
3.1,0.00225213
3.11,0.00225081
3.12,0.00224948
3.13,0.00224819
3.14,0.00224693
3.15,0.0022457
3.16,0.00224448
3.17,0.00224324
3.18,0.00224196
3.19,0.00224064
3.2,0.0022393
3.21,0.00223799
3.22,0.00223673
3.23,0.00223552
3.24,0.00223432
3.25,0.0022331
3.26,0.00223185
3.27,0.00223057
3.28,0.00222928
3.29,0.00222803
3.3,0.00222683
3.31,0.00222567
3.32,0.00222451
3.33,0.00222331
3.34,0.00222207
3.35,0.00222079
3.36,0.0022195
3.37,0.00221824
3.38,0.00221703
3.39,0.00221585
3.4,0.00221466
3.41,0.00221344
3.42,0.00221218
3.43,0.00221089
3.44,0.00220959
3.45,0.00220832
3.46,0.00220711
3.47,0.00220595
3.48,0.00220478
3.49,0.00220358
3.5,0.00220233
3.51,0.00220104
3.52,0.00219976
3.53,0.00219851
3.54,0.00219732
3.55,0.00219617
3.56,0.002195
3.57,0.00219378
3.58,0.0021925
3.59,0.00219119
3.6,0.00218987
3.61,0.00218857
3.62,0.00218733
3.63,0.00218613
3.64,0.00218493
3.65,0.00218369
3.66,0.00218241
3.67,0.00218109
3.68,0.00217976
3.69,0.00217846
3.7,0.00217722
3.71,0.00217602
3.72,0.00217484
3.73,0.00217363
3.74,0.00217239
3.75,0.00217111
3.76,0.00216981
3.77,0.00216855
3.78,0.00216734
3.79,0.00216618
3.8,0.00216503
3.81,0.00216385
3.82,0.00216261
3.83,0.00216132
3.84,0.00216002
3.85,0.00215873
3.86,0.00215749
3.87,0.00215628
3.88,0.00215508
3.89,0.00215385
3.9,0.00215256
3.91,0.00215122
3.92,0.00214986
3.93,0.00214854
3.94,0.0021473
3.95,0.00214611
3.96,0.00214494
3.97,0.00214374
3.98,0.0021425
3.99,0.0021412
4,0.00213989
4.01,0.00213861
4.02,0.00213738
4.03,0.0021362
4.04,0.00213503
4.05,0.00213383
4.06,0.00213259
4.07,0.00213132
4.08,0.00213002
4.09,0.00212874
4.1,0.00212752
4.11,0.00212633
4.12,0.00212517
4.13,0.00212398
4.14,0.00212276
4.15,0.0021215
4.16,0.00212022
4.17,0.00211897
4.18,0.00211776
4.19,0.00211658
4.2,0.00211541
4.21,0.00211421
4.22,0.00211296
4.23,0.00211167
4.24,0.00211036
4.25,0.00210906
4.26,0.00210781
4.27,0.00210659
4.28,0.0021054
4.29,0.0021042
4.3,0.00210297
4.31,0.00210169
4.32,0.0021004
4.33,0.00209912
4.34,0.00209786
4.35,0.00209663
4.36,0.00209541
4.37,0.00209418
4.38,0.00209291
4.39,0.0020916
4.4,0.00209026
4.41,0.00208893
4.42,0.00208764
4.43,0.00208639
4.44,0.00208516
4.45,0.00208393
4.46,0.00208268
4.47,0.0020814
4.48,0.0020801
4.49,0.0020788
4.5,0.00207752
4.51,0.00207628
4.52,0.00207507
4.53,0.00207387
4.54,0.00207264
4.55,0.00207137
4.56,0.00207009
4.57,0.0020688
4.58,0.00206754
4.59,0.00206631
4.6,0.00206511
4.61,0.00206391
4.62,0.0020627
4.63,0.00206145
4.64,0.00206017
4.65,0.00205889
4.66,0.00205763
4.67,0.00205639
4.68,0.00205517
4.69,0.00205395
4.7,0.0020527
4.71,0.00205142
4.72,0.00205012
4.73,0.0020488
4.74,0.0020475
4.75,0.00204623
4.76,0.00204497
4.77,0.00204373
4.78,0.00204247
4.79,0.00204119
4.8,0.00203989
4.81,0.00203858
4.82,0.00203728
4.83,0.00203601
4.84,0.00203478
4.85,0.00203357
4.86,0.00203235
4.87,0.00203112
4.88,0.00202988
4.89,0.00202864
4.9,0.00202741
4.91,0.00202622
4.92,0.00202506
4.93,0.00202391
4.94,0.00202273
4.95,0.00202152
4.96,0.00202028
4.97,0.00201905
4.98,0.00201783
4.99,0.00201664
5,0.00201547
5.01,0.00201432
5.02,0.00201314
5.03,0.00201192
5.04,0.00201067
5.05,0.0020094
5.06,0.00200812
5.07,0.00200686
5.08,0.00200562
5.09,0.00200437
5.1,0.0020031
5.11,0.00200182
5.12,0.00200053
5.13,0.00199924
5.14,0.00199797
5.15,0.00199673
5.16,0.00199553
5.17,0.00199434
5.18,0.00199315
5.19,0.00199194
5.2,0.0019907
5.21,0.00198945
5.22,0.0019882
5.23,0.00198697
5.24,0.00198574
5.25,0.00198453
5.26,0.00198332
5.27,0.00198208
5.28,0.00198082
5.29,0.00197956
5.3,0.00197831
5.31,0.00197707
5.32,0.00197585
5.33,0.00197465
5.34,0.00197344
5.35,0.00197221
5.36,0.00197096
5.37,0.0019697
5.38,0.00196846
5.39,0.00196723
5.4,0.00196602
5.41,0.0019648
5.42,0.00196357
5.43,0.00196232
5.44,0.00196104
5.45,0.00195976
5.46,0.00195848
5.47,0.00195721
5.48,0.00195595
5.49,0.00195471
5.5,0.00195348
5.51,0.00195222
5.52,0.00195095
5.53,0.00194965
5.54,0.00194835
5.55,0.00194706
5.56,0.00194576
5.57,0.00194447
5.58,0.00194317
5.59,0.00194187
5.6,0.00194054
5.61,0.00193921
5.62,0.00193788
5.63,0.00193657
5.64,0.00193527
5.65,0.00193399
5.66,0.00193272
5.67,0.00193146
5.68,0.00193018
5.69,0.0019289
5.7,0.00192762
5.71,0.00192636
5.72,0.00192511
5.73,0.00192387
5.74,0.00192264
5.75,0.00192141
5.76,0.00192016
5.77,0.00191892
5.78,0.00191769
5.79,0.00191647
5.8,0.00191525
5.81,0.00191406
5.82,0.00191288
5.83,0.00191169
5.84,0.00191048
5.85,0.00190927
5.86,0.00190806
5.87,0.00190686
5.88,0.00190567
5.89,0.00190449
5.9,0.00190331
5.91,0.00190212
5.92,0.0019009
5.93,0.00189964
5.94,0.00189838
5.95,0.00189711
5.96,0.00189585
5.97,0.0018946
5.98,0.00189334
5.99,0.0018921
6,0.00189085
6.01,0.00188959
6.02,0.00188832
6.03,0.00188704
6.04,0.00188577
6.05,0.00188452
6.06,0.00188327
6.07,0.00188203
6.08,0.00188078
6.09,0.0018795
6.1,0.00187821
6.11,0.00187691
6.12,0.00187563
6.13,0.00187436
6.14,0.00187311
6.15,0.00187186
6.16,0.0018706
6.17,0.00186933
6.18,0.00186806
6.19,0.00186679
6.2,0.00186552
6.21,0.00186425
6.22,0.00186297
6.23,0.00186168
6.24,0.00186039
6.25,0.00185909
6.26,0.00185778
6.27,0.00185647
6.28,0.00185518
6.29,0.00185391
6.3,0.00185264
6.31,0.00185138
6.32,0.00185012
6.33,0.00184885
6.34,0.00184758
6.35,0.00184631
6.36,0.00184506
6.37,0.00184383
6.38,0.00184261
6.39,0.00184138
6.4,0.00184016
6.41,0.00183892
6.42,0.00183767
6.43,0.00183642
6.44,0.00183518
6.45,0.00183396
6.46,0.00183276
6.47,0.00183156
6.48,0.00183036
6.49,0.00182914
6.5,0.00182791
6.51,0.00182667
6.52,0.00182544
6.53,0.00182421
6.54,0.00182297
6.55,0.00182174
6.56,0.0018205
6.57,0.00181925
6.58,0.00181799
6.59,0.00181674
6.6,0.00181552
6.61,0.0018143
6.62,0.00181308
6.63,0.00181186
6.64,0.00181064
6.65,0.00180942
6.66,0.00180818
6.67,0.00180694
6.68,0.00180571
6.69,0.00180449
6.7,0.00180328
6.71,0.00180207
6.72,0.00180085
6.73,0.00179963
6.74,0.00179838
6.75,0.00179714
6.76,0.00179591
6.77,0.00179469
6.78,0.0017935
6.79,0.00179231
6.8,0.00179113
6.81,0.00178995
6.82,0.00178875
6.83,0.00178753
6.84,0.00178632
6.85,0.00178512
6.86,0.00178394
6.87,0.00178276
6.88,0.00178159
6.89,0.00178041
6.9,0.00177921
6.91,0.001778
6.92,0.0017768
6.93,0.00177561
6.94,0.00177442
6.95,0.00177324
6.96,0.00177206
6.97,0.00177086
6.98,0.00176965
6.99,0.00176842
7,0.00176719
7.01,0.00176597
7.02,0.00176478
7.03,0.0017636
7.04,0.00176243
7.05,0.00176124
7.06,0.00176003
7.07,0.0017588
7.08,0.00175756
7.09,0.00175633
7.1,0.00175512
7.11,0.00175391
7.12,0.0017527
7.13,0.00175149
7.14,0.00175026
7.15,0.00174903
7.16,0.0017478
7.17,0.00174658
7.18,0.00174538
7.19,0.00174418
7.2,0.00174299
7.21,0.00174179
7.22,0.00174059
7.23,0.00173938
7.24,0.00173817
7.25,0.00173696
7.26,0.00173576
7.27,0.00173458
7.28,0.00173341
7.29,0.00173225
7.3,0.00173108
7.31,0.00172991
7.32,0.00172873
7.33,0.00172755
7.34,0.00172639
7.35,0.00172523
7.36,0.00172408
7.37,0.00172293
7.38,0.00172178
7.39,0.00172061
7.4,0.00171943
7.41,0.00171824
7.42,0.00171703
7.43,0.00171582
7.44,0.00171461
7.45,0.0017134
7.46,0.00171219
7.47,0.00171096
7.48,0.00170974
7.49,0.00170852
7.5,0.00170732
7.51,0.00170611
7.52,0.00170491
7.53,0.00170372
7.54,0.00170252
7.55,0.00170131
7.56,0.00170011
7.57,0.00169891
7.58,0.00169771
7.59,0.00169651
7.6,0.00169531
7.61,0.0016941
7.62,0.00169289
7.63,0.00169168
7.64,0.00169047
7.65,0.00168926
7.66,0.00168806
7.67,0.00168687
7.68,0.00168569
7.69,0.00168452
7.7,0.00168333
7.71,0.00168213
7.72,0.00168092
7.73,0.00167971
7.74,0.00167849
7.75,0.00167727
7.76,0.00167606
7.77,0.00167486
7.78,0.00167365
7.79,0.00167244
7.8,0.00167122
7.81,0.00167002
7.82,0.00166883
7.83,0.00166766
7.84,0.00166649
7.85,0.00166534
7.86,0.00166418
7.87,0.00166303
7.88,0.00166186
7.89,0.00166069
7.9,0.00165953
7.91,0.00165836
7.92,0.0016572
7.93,0.00165604
7.94,0.00165488
7.95,0.0016537
7.96,0.00165251
7.97,0.00165132
7.98,0.00165012
7.99,0.00164894
8,0.00164775
8.01,0.00164658
8.02,0.00164541
8.03,0.00164425
8.04,0.00164308
8.05,0.00164191
8.06,0.00164075
8.07,0.0016396
8.08,0.00163846
8.09,0.00163733
8.1,0.0016362
8.11,0.00163506
8.12,0.00163392
8.13,0.00163276
8.14,0.00163161
8.15,0.00163045
8.16,0.00162929
8.17,0.00162813
8.18,0.00162696
8.19,0.00162579
8.2,0.00162461
8.21,0.00162345
8.22,0.00162229
8.23,0.00162113
8.24,0.00161997
8.25,0.00161882
8.26,0.00161768
8.27,0.00161653
8.28,0.00161538
8.29,0.00161423
8.3,0.00161308
8.31,0.00161193
8.32,0.00161078
8.33,0.00160963
8.34,0.00160848
8.35,0.00160735
8.36,0.00160621
8.37,0.00160507
8.38,0.00160394
8.39,0.00160282
8.4,0.00160172
8.41,0.00160063
8.42,0.00159953
8.43,0.00159843
8.44,0.00159732
8.45,0.00159621
8.46,0.00159509
8.47,0.00159399
8.48,0.00159289
8.49,0.00159179
8.5,0.00159068
8.51,0.00158957
8.52,0.00158845
8.53,0.00158734
8.54,0.00158623
8.55,0.00158511
8.56,0.001584
8.57,0.00158288
8.58,0.00158176
8.59,0.00158064
8.6,0.00157951
8.61,0.00157839
8.62,0.00157727
8.63,0.00157615
8.64,0.00157504
8.65,0.00157393
8.66,0.00157283
8.67,0.00157172
8.68,0.00157059
8.69,0.00156946
8.7,0.00156832
8.71,0.00156717
8.72,0.00156604
8.73,0.00156491
8.74,0.0015638
8.75,0.00156269
8.76,0.00156159
8.77,0.00156048
8.78,0.00155937
8.79,0.00155827
8.8,0.00155717
8.81,0.00155607
8.82,0.00155499
8.83,0.00155389
8.84,0.00155278
8.85,0.00155166
8.86,0.00155054
8.87,0.00154941
8.88,0.00154829
8.89,0.00154717
8.9,0.00154605
8.91,0.00154493
8.92,0.00154381
8.93,0.00154268
8.94,0.00154155
8.95,0.00154042
8.96,0.00153929
8.97,0.00153817
8.98,0.00153706
8.99,0.00153593
9,0.00153478
9.01,0.00153362
9.02,0.00153246
9.03,0.00153129
9.04,0.00153013
9.05,0.00152898
9.06,0.00152785
9.07,0.00152672
9.08,0.00152559
9.09,0.00152445
9.1,0.00152332
9.11,0.00152218
9.12,0.00152105
9.13,0.00151992
9.14,0.0015188
9.15,0.00151769
9.16,0.00151658
9.17,0.00151547
9.18,0.00151434
9.19,0.00151322
9.2,0.0015121
9.21,0.00151098
9.22,0.00150986
9.23,0.00150876
9.24,0.00150766
9.25,0.00150656
9.26,0.00150546
9.27,0.00150437
9.28,0.00150328
9.29,0.0015022
9.3,0.00150112
9.31,0.00150004
9.32,0.00149896
9.33,0.00149786
9.34,0.00149676
9.35,0.00149566
9.36,0.00149457
9.37,0.00149348
9.38,0.0014924
9.39,0.00149133
9.4,0.00149024
9.41,0.00148914
9.42,0.00148802
9.43,0.00148691
9.44,0.0014858
9.45,0.0014847
9.46,0.0014836
9.47,0.00148251
9.48,0.00148141
9.49,0.00148031
9.5,0.00147919
9.51,0.00147807
9.52,0.00147695
9.53,0.00147583
9.54,0.00147471
9.55,0.00147358
9.56,0.00147245
9.57,0.00147132
9.58,0.00147018
9.59,0.00146904
9.6,0.0014679
9.61,0.00146678
9.62,0.00146567
9.63,0.00146457
9.64,0.00146348
9.65,0.00146238
9.66,0.00146129
9.67,0.00146018
9.68,0.00145907
9.69,0.00145796
9.7,0.00145686
9.71,0.00145576
9.72,0.00145466
9.73,0.00145356
9.74,0.00145245
9.75,0.00145134
9.76,0.00145023
9.77,0.00144912
9.78,0.00144802
9.79,0.00144692
9.8,0.00144583
9.81,0.00144473
9.82,0.00144363
9.83,0.00144252
9.84,0.00144141
9.85,0.00144029
9.86,0.00143916
9.87,0.00143805
9.88,0.00143693
9.89,0.00143582
9.9,0.0014347
9.91,0.00143358
9.92,0.00143247
9.93,0.00143135
9.94,0.00143024
9.95,0.00142914
9.96,0.00142803
9.97,0.00142693
9.98,0.00142583
9.99,0.00142471
10,0.00142359
10.01,0.00142246
10.02,0.00142134
10.03,0.00142024
10.04,0.00141914
10.05,0.00141804
10.06,0.00141692
10.07,0.00141579
10.08,0.00141465
10.09,0.00141354
10.1,0.00141245
10.11,0.00141138
10.12,0.00141032
10.13,0.00140924
10.14,0.00140816
10.15,0.00140706
10.16,0.00140596
10.17,0.00140487
10.18,0.00140378
10.19,0.00140271
10.2,0.00140164
10.21,0.00140057
10.22,0.00139949
10.23,0.0013984
10.24,0.0013973
10.25,0.00139622
10.26,0.00139515
10.27,0.00139411
10.28,0.00139308
10.29,0.00139205
10.3,0.00139102
10.31,0.00138997
10.32,0.00138891
10.33,0.00138786
10.34,0.00138682
10.35,0.00138579
10.36,0.00138476
10.37,0.00138373
10.38,0.00138268
10.39,0.00138159
10.4,0.00138047
10.41,0.00137933
10.42,0.0013782
10.43,0.00137708
10.44,0.00137597
10.45,0.00137486
10.46,0.00137375
10.47,0.00137264
10.48,0.00137154
10.49,0.00137045
10.5,0.00136938
10.51,0.00136832
10.52,0.00136728
10.53,0.00136624
10.54,0.0013652
10.55,0.00136415
10.56,0.00136308
10.57,0.00136201
10.58,0.00136095
10.59,0.0013599
10.6,0.00135886
10.61,0.00135782
10.62,0.00135677
10.63,0.00135569
10.64,0.00135461
10.65,0.00135354
10.66,0.00135247
10.67,0.00135141
10.68,0.00135034
10.69,0.00134927
10.7,0.00134819
10.71,0.00134709
10.72,0.00134597
10.73,0.00134484
10.74,0.00134373
10.75,0.00134263
10.76,0.00134155
10.77,0.00134046
10.78,0.00133936
10.79,0.00133826
10.8,0.00133715
10.81,0.00133604
10.82,0.00133494
10.83,0.00133384
10.84,0.00133274
10.85,0.00133166
10.86,0.00133058
10.87,0.00132949
10.88,0.00132839
10.89,0.00132728
10.9,0.00132619
10.91,0.00132512
10.92,0.00132406
10.93,0.00132301
10.94,0.00132197
10.95,0.00132093
10.96,0.00131987
10.97,0.00131881
10.98,0.00131775
10.99,0.0013167
11,0.00131566
11.01,0.00131463
11.02,0.0013136
11.03,0.00131257
11.04,0.00131151
11.05,0.00131045
11.06,0.0013094
11.07,0.00130835
11.08,0.00130733
11.09,0.00130631
11.1,0.00130529
11.11,0.00130427
11.12,0.00130324
11.13,0.00130221
11.14,0.00130118
11.15,0.00130016
11.16,0.00129914
11.17,0.00129814
11.18,0.00129714
11.19,0.00129613
11.2,0.00129511
11.21,0.00129407
11.22,0.00129303
11.23,0.00129199
11.24,0.00129097
11.25,0.00128997
11.26,0.00128898
11.27,0.00128799
11.28,0.00128701
11.29,0.00128603
11.3,0.00128504
11.31,0.00128407
11.32,0.00128311
11.33,0.00128216
11.34,0.00128121
11.35,0.00128025
11.36,0.00127927
11.37,0.00127828
11.38,0.00127728
11.39,0.00127628
11.4,0.00127528
11.41,0.00127429
11.42,0.00127329
11.43,0.00127229
11.44,0.00127128
11.45,0.00127026
11.46,0.00126924
11.47,0.00126822
11.48,0.00126723
11.49,0.00126625
11.5,0.00126528
11.51,0.00126431
11.52,0.00126332
11.53,0.00126232
11.54,0.00126132
11.55,0.00126032
11.56,0.00125934
11.57,0.00125837
11.58,0.00125741
11.59,0.00125644
11.6,0.00125548
11.61,0.0012545
11.62,0.00125353
11.63,0.00125258
11.64,0.00125164
11.65,0.00125072
11.66,0.0012498
11.67,0.00124887
11.68,0.00124791
11.69,0.00124694
11.7,0.00124597
11.71,0.001245
11.72,0.00124404
11.73,0.0012431
11.74,0.00124216
11.75,0.00124122
11.76,0.00124025
11.77,0.00123929
11.78,0.00123831
11.79,0.00123733
11.8,0.00123636
11.81,0.00123539
11.82,0.00123442
11.83,0.00123344
11.84,0.00123245
11.85,0.00123145
11.86,0.00123045
11.87,0.00122944
11.88,0.00122845
11.89,0.00122746
11.9,0.00122648
11.91,0.00122549
11.92,0.00122449
11.93,0.00122348
11.94,0.00122247
11.95,0.00122146
11.96,0.00122046
11.97,0.00121948
11.98,0.00121849
11.99,0.00121749
12,0.00121647
12.01,0.00121543
12.02,0.00121439
12.03,0.00121336
12.04,0.00121236
12.05,0.00121137
12.06,0.0012104
12.07,0.00120942
12.08,0.00120842
12.09,0.0012074
12.1,0.00120638
12.11,0.00120537
12.12,0.00120436
12.13,0.00120338
12.14,0.00120242
12.15,0.00120146
12.16,0.00120051
12.17,0.00119955
12.18,0.00119858
12.19,0.00119762
12.2,0.00119667
12.21,0.00119572
12.22,0.0011948
12.23,0.00119389
12.24,0.00119299
12.25,0.00119208
12.26,0.00119117
12.27,0.00119025
12.28,0.00118933
12.29,0.00118841
12.3,0.00118751
12.31,0.00118661
12.32,0.0011857
12.33,0.00118479
12.34,0.00118387
12.35,0.00118296
12.36,0.00118205
12.37,0.00118114
12.38,0.00118022
12.39,0.00117931
12.4,0.00117837
12.41,0.00117743
12.42,0.00117647
12.43,0.0011755
12.44,0.00117453
12.45,0.00117357
12.46,0.00117262
12.47,0.00117167
12.48,0.0011707
12.49,0.00116973
12.5,0.00116876
12.51,0.0011678
12.52,0.00116684
12.53,0.00116591
12.54,0.00116499
12.55,0.00116407
12.56,0.00116316
12.57,0.00116224
12.58,0.00116133
12.59,0.0011604
12.6,0.00115947
12.61,0.00115854
12.62,0.00115763
12.63,0.00115672
12.64,0.0011558
12.65,0.00115486
12.66,0.00115391
12.67,0.00115296
12.68,0.00115199
12.69,0.00115104
12.7,0.00115009
12.71,0.00114915
12.72,0.00114821
12.73,0.00114726
12.74,0.00114629
12.75,0.00114531
12.76,0.00114433
12.77,0.00114336
12.78,0.0011424
12.79,0.00114146
12.8,0.00114052
12.81,0.00113959
12.82,0.00113866
12.83,0.00113773
12.84,0.0011368
12.85,0.00113586
12.86,0.00113494
12.87,0.001134
12.88,0.00113305
12.89,0.00113209
12.9,0.00113111
12.91,0.00113012
12.92,0.00112912
12.93,0.00112813
12.94,0.00112716
12.95,0.0011262
12.96,0.00112523
12.97,0.00112427
12.98,0.0011233
12.99,0.00112233
13,0.00112136
13.01,0.0011204
13.02,0.00111945
13.03,0.00111851
13.04,0.00111758
13.05,0.00111665
13.06,0.00111571
13.07,0.00111476
13.08,0.00111381
13.09,0.00111287
13.1,0.00111193
13.11,0.00111099
13.12,0.00111005
13.13,0.00110909
13.14,0.00110813
13.15,0.00110716
13.16,0.00110617
13.17,0.00110518
13.18,0.00110419
13.19,0.00110318
13.2,0.00110217
13.21,0.00110114
13.22,0.00110012
13.23,0.00109909
13.24,0.00109805
13.25,0.00109702
13.26,0.00109601
13.27,0.00109501
13.28,0.00109403
13.29,0.00109306
13.3,0.0010921
13.31,0.00109114
13.32,0.00109018
13.33,0.00108922
13.34,0.00108827
13.35,0.00108732
13.36,0.00108639
13.37,0.00108546
13.38,0.00108453
13.39,0.0010836
13.4,0.00108267
13.41,0.00108175
13.42,0.00108084
13.43,0.00107993
13.44,0.00107903
13.45,0.00107814
13.46,0.00107724
13.47,0.00107633
13.48,0.00107542
13.49,0.0010745
13.5,0.00107359
13.51,0.00107268
13.52,0.00107178
13.53,0.00107089
13.54,0.00107
13.55,0.00106911
13.56,0.00106822
13.57,0.00106733
13.58,0.00106644
13.59,0.00106554
13.6,0.00106466
13.61,0.00106377
13.62,0.00106288
13.63,0.001062
13.64,0.00106111
13.65,0.00106022
13.66,0.00105932
13.67,0.00105841
13.68,0.0010575
13.69,0.00105656
13.7,0.00105562
13.71,0.00105467
13.72,0.00105371
13.73,0.00105274
13.74,0.00105176
13.75,0.00105081
13.76,0.00104987
13.77,0.00104892
13.78,0.00104797
13.79,0.00104702
13.8,0.00104607
13.81,0.00104514
13.82,0.00104421
13.83,0.0010433
13.84,0.00104239
13.85,0.00104147
13.86,0.00104054
13.87,0.00103961
13.88,0.00103868
13.89,0.00103775
13.9,0.00103683
13.91,0.00103593
13.92,0.00103504
13.93,0.00103417
13.94,0.0010333
13.95,0.00103243
13.96,0.00103155
13.97,0.00103066
13.98,0.00102976
13.99,0.00102886
14,0.00102797
14.01,0.00102709
14.02,0.0010262
14.03,0.00102531
14.04,0.00102441
14.05,0.0010235
14.06,0.00102259
14.07,0.00102168
14.08,0.00102078
14.09,0.0010199
14.1,0.00101902
14.11,0.00101814
14.12,0.00101726
14.13,0.00101638
14.14,0.0010155
14.15,0.00101464
14.16,0.00101379
14.17,0.00101294
14.18,0.00101209
14.19,0.00101125
14.2,0.00101038
14.21,0.0010095
14.22,0.00100861
14.23,0.00100771
14.24,0.00100681
14.25,0.00100592
14.26,0.00100503
14.27,0.00100415
14.28,0.00100329
14.29,0.00100242
14.3,0.00100156
14.31,0.0010007
14.32,0.000999847
14.33,0.000998994
14.34,0.000998146
14.35,0.000997307
14.36,0.000996483
14.37,0.00099566
14.38,0.000994835
14.39,0.000994004
14.4,0.000993165
14.41,0.000992315
14.42,0.000991467
14.43,0.000990628
14.44,0.000989797
14.45,0.000988965
14.46,0.000988136
14.47,0.000987309
14.48,0.000986486
14.49,0.000985671
14.5,0.000984869
14.51,0.000984081
14.52,0.000983301
14.53,0.000982518
14.54,0.000981727
14.55,0.000980929
14.56,0.00098012
14.57,0.000979304
14.58,0.000978486
14.59,0.000977674
14.6,0.000976864
14.61,0.000976051
14.62,0.000975232
14.63,0.00097441
14.64,0.000973584
14.65,0.000972757
14.66,0.000971925
14.67,0.000971089
14.68,0.000970247
14.69,0.000969402
14.7,0.000968548
14.71,0.000967687
14.72,0.00096682
14.73,0.000965951
14.74,0.000965084
14.75,0.000964224
14.76,0.00096337
14.77,0.000962522
14.78,0.000961675
14.79,0.000960835
14.8,0.000959993
14.81,0.000959158
14.82,0.00095833
14.83,0.000957507
14.84,0.000956689
14.85,0.000955877
14.86,0.000955062
14.87,0.000954244
14.88,0.00095342
14.89,0.000952588
14.9,0.000951748
14.91,0.000950903
14.92,0.000950059
14.93,0.00094921
14.94,0.00094835
14.95,0.00094749
14.96,0.000946635
14.97,0.000945781
14.98,0.00094493
14.99,0.000944087
15,0.000943254
15.01,0.000942425
15.02,0.000941593
15.03,0.000940757
15.04,0.000939918
15.05,0.000939075
15.06,0.000938232
15.07,0.000937394
15.08,0.000936564
15.09,0.000935745
15.1,0.000934933
15.11,0.000934127
15.12,0.000933324
15.13,0.000932523
15.14,0.000931728
15.15,0.000930932
15.16,0.000930137
15.17,0.000929347
15.18,0.000928558
15.19,0.000927762
15.2,0.000926962
15.21,0.000926156
15.22,0.000925351
15.23,0.000924549
15.24,0.000923755
15.25,0.000922965
15.26,0.000922174
15.27,0.000921376
15.28,0.000920578
15.29,0.000919789
15.3,0.000919006
15.31,0.000918233
15.32,0.000917466
15.33,0.000916702
15.34,0.000915939
15.35,0.000915166
15.36,0.000914382
15.37,0.000913586
15.38,0.000912778
15.39,0.000911973
15.4,0.000911172
15.41,0.00091036
15.42,0.000909542
15.43,0.000908728
15.44,0.000907909
15.45,0.000907092
15.46,0.000906282
15.47,0.000905483
15.48,0.000904695
15.49,0.000903914
15.5,0.000903134
15.51,0.000902348
15.52,0.00090155
15.53,0.000900749
15.54,0.00089995
15.55,0.000899155
15.56,0.000898363
15.57,0.00089758
15.58,0.000896803
15.59,0.000896031
15.6,0.000895262
15.61,0.000894496
15.62,0.000893734
15.63,0.000892978
15.64,0.000892232
15.65,0.000891497
15.66,0.000890769
15.67,0.00089004
15.68,0.000889309
15.69,0.000888578
15.7,0.000887847
15.71,0.000887117
15.72,0.000886384
15.73,0.000885644
15.74,0.000884901
15.75,0.000884158
15.76,0.000883408
15.77,0.000882647
15.78,0.000881883
15.79,0.00088112
15.8,0.000880356
15.81,0.000879593
15.82,0.000878828
15.83,0.000878059
15.84,0.000877284
15.85,0.000876503
15.86,0.00087572
15.87,0.000874936
15.88,0.000874153
15.89,0.000873372
15.9,0.000872594
15.91,0.000871815
15.92,0.000871031
15.93,0.000870241
15.94,0.000869445
15.95,0.000868633
15.96,0.000867815
15.97,0.000866998
15.98,0.000866191
15.99,0.000865386
16,0.000864592
16.01,0.000863805
16.02,0.000863027
16.03,0.000862251
16.04,0.000861475
16.05,0.000860703
16.06,0.000859932
16.07,0.000859165
16.08,0.000858399
16.09,0.000857636
16.1,0.000856874
16.11,0.000856113
16.12,0.000855354
16.13,0.000854599
16.14,0.000853853
16.15,0.000853118
16.16,0.000852387
16.17,0.000851657
16.18,0.000850905
16.19,0.00085013
16.2,0.000849345
16.21,0.000848561
16.22,0.00084778
16.23,0.000847007
16.24,0.000846241
16.25,0.000845476
16.26,0.00084471
16.27,0.000843944
16.28,0.000843179
16.29,0.000842413
16.3,0.000841653
16.31,0.000840898
16.32,0.000840146
16.33,0.000839391
16.34,0.000838636
16.35,0.000837878
16.36,0.000837122
16.37,0.000836362
16.38,0.000835595
16.39,0.000834826
16.4,0.00083406
16.41,0.000833299
16.42,0.000832546
16.43,0.000831799
16.44,0.000831056
16.45,0.000830315
16.46,0.000829574
16.47,0.000828833
16.48,0.000828093
16.49,0.00082735
16.5,0.000826603
16.51,0.000825853
16.52,0.000825098
16.53,0.000824342
16.54,0.000823587
16.55,0.000822835
16.56,0.000822087
16.57,0.000821338
16.58,0.000820577
16.59,0.00081981
16.6,0.00081905
16.61,0.000818292
16.62,0.00081754
16.63,0.000816797
16.64,0.000816065
16.65,0.000815342
16.66,0.000814629
16.67,0.000813924
16.68,0.000813225
16.69,0.000812531
16.7,0.00081183
16.71,0.000811121
16.72,0.000810414
16.73,0.000809703
16.74,0.000808991
16.75,0.000808277
16.76,0.000807561
16.77,0.000806844
16.78,0.000806129
16.79,0.000805413
16.8,0.000804699
16.81,0.000803987
16.82,0.000803278
16.83,0.000802568
16.84,0.000801863
16.85,0.000801168
16.86,0.000800476
16.87,0.00079978
16.88,0.000799087
16.89,0.000798384
16.9,0.000797679
16.91,0.000796971
16.92,0.00079626
16.93,0.00079555
16.94,0.000794837
16.95,0.000794117
16.96,0.000793392
16.97,0.00079266
16.98,0.000791926
16.99,0.000791191
17,0.00079046
17.01,0.000789734
17.02,0.00078901
17.03,0.000788291
17.04,0.000787582
17.05,0.000786887
17.06,0.000786195
17.07,0.0007855
17.08,0.0007848
17.09,0.000784101
17.1,0.000783396
17.11,0.000782685
17.12,0.000781976
17.13,0.000781272
17.14,0.000780572
17.15,0.000779875
17.16,0.000779177
17.17,0.000778475
17.18,0.000777771
17.19,0.000777062
17.2,0.000776358
17.21,0.000775662
17.22,0.000774974
17.23,0.000774292
17.24,0.000773613
17.25,0.000772938
17.26,0.000772276
17.27,0.000771627
17.28,0.000770984
17.29,0.000770352
17.3,0.00076972
17.31,0.000769093
17.32,0.000768469
17.33,0.000767845
17.34,0.000767225
17.35,0.000766601
17.36,0.000765971
17.37,0.000765336
17.38,0.000764692
17.39,0.000764038
17.4,0.000763373
17.41,0.000762697
17.42,0.000762015
17.43,0.000761334
17.44,0.000760658
17.45,0.000759986
17.46,0.000759313
17.47,0.000758635
17.48,0.000757955
17.49,0.000757274
17.5,0.000756593
17.51,0.000755915
17.52,0.000755236
17.53,0.000754555
17.54,0.000753865
17.55,0.000753171
17.56,0.000752482
17.57,0.000751796
17.58,0.000751115
17.59,0.000750443
17.6,0.000749774
17.61,0.000749105
17.62,0.000748426
17.63,0.00074774
17.64,0.00074705
17.65,0.000746357
17.66,0.000745655
17.67,0.000744947
17.68,0.000744241
17.69,0.000743548
17.7,0.000742857
17.71,0.000742157
17.72,0.000741464
17.73,0.000740769
17.74,0.000740077
17.75,0.000739392
17.76,0.00073871
17.77,0.000738028
17.78,0.000737345
17.79,0.00073666
17.8,0.000735979
17.81,0.000735299
17.82,0.000734618
17.83,0.000733941
17.84,0.000733271
17.85,0.000732608
17.86,0.000731947
17.87,0.000731283
17.88,0.000730616
17.89,0.000729947
17.9,0.000729278
17.91,0.000728616
17.92,0.000727963
17.93,0.000727314
17.94,0.000726665
17.95,0.000726013
17.96,0.000725351
17.97,0.000724682
17.98,0.000724005
17.99,0.000723325
18,0.000722645
18.01,0.000721968
18.02,0.000721297
18.03,0.000720629
18.04,0.000719962
18.05,0.000719296
18.06,0.000718633
18.07,0.000717976
18.08,0.000717323
18.09,0.000716669
18.1,0.000716012
18.11,0.00071535
18.12,0.000714685
18.13,0.000714014
18.14,0.000713338
18.15,0.000712655
18.16,0.000711968
18.17,0.000711285
18.18,0.000710612
18.19,0.000709944
18.2,0.000709275
18.21,0.000708607
18.22,0.000707943
18.23,0.000707282
18.24,0.000706629
18.25,0.000705986
18.26,0.000705346
18.27,0.000704712
18.28,0.000704077
18.29,0.000703443
18.3,0.00070281
18.31,0.000702177
18.32,0.000701546
18.33,0.000700917
18.34,0.000700293
18.35,0.000699671
18.36,0.000699044
18.37,0.000698413
18.38,0.000697779
18.39,0.000697143
18.4,0.000696504
18.41,0.00069586
18.42,0.000695213
18.43,0.000694556
18.44,0.00069389
18.45,0.000693215
18.46,0.000692536
18.47,0.000691854
18.48,0.000691172
18.49,0.000690488
18.5,0.000689806
18.51,0.000689121
18.52,0.000688434
18.53,0.000687743
18.54,0.000687049
18.55,0.000686364
18.56,0.000685685
18.57,0.000685003
18.58,0.000684328
18.59,0.000683646
18.6,0.000682954
18.61,0.00068225
18.62,0.000681533
18.63,0.000680817
18.64,0.000680109
18.65,0.000679404
18.66,0.000678703
18.67,0.000677997
18.68,0.000677281
18.69,0.000676561
18.7,0.000675837
18.71,0.000675114
18.72,0.000674398
18.73,0.00067369
18.74,0.000672994
18.75,0.000672312
18.76,0.000671635
18.77,0.000670964
18.78,0.000670292
18.79,0.000669618
18.8,0.00066895
18.81,0.000668292
18.82,0.000667636
18.83,0.000666984
18.84,0.000666345
18.85,0.000665712
18.86,0.000665081
18.87,0.000664438
18.88,0.0006638
18.89,0.000663163
18.9,0.000662524
18.91,0.000661879
18.92,0.000661224
18.93,0.000660568
18.94,0.000659919
18.95,0.000659265
18.96,0.000658614
18.97,0.000657968
18.98,0.000657329
18.99,0.000656679
19,0.00065602
19.01,0.000655357
19.02,0.000654683
19.03,0.000654007
19.04,0.000653324
19.05,0.000652639
19.06,0.000651953
19.07,0.000651268
19.08,0.000650586
19.09,0.000649907
19.1,0.000649226
19.11,0.000648542
19.12,0.000647858
19.13,0.000647181
19.14,0.000646503
19.15,0.000645819
19.16,0.000645138
19.17,0.000644457
19.18,0.000643771
19.19,0.000643083
19.2,0.000642401
19.21,0.000641725
19.22,0.000641055
19.23,0.000640376
19.24,0.000639699
19.25,0.000639027
19.26,0.000638363
19.27,0.000637703
19.28,0.000637059
19.29,0.000636424
19.3,0.000635799
19.31,0.000635176
19.32,0.000634551
19.33,0.000633925
19.34,0.0006333
19.35,0.000632676
19.36,0.000632056
19.37,0.000631443
19.38,0.000630835
19.39,0.000630232
19.4,0.000629632
19.41,0.000629035
19.42,0.000628451
19.43,0.00062788
19.44,0.000627313
19.45,0.000626758
19.46,0.000626212
19.47,0.000625668
19.48,0.000625121
19.49,0.000624563
19.5,0.000623995
19.51,0.000623426
19.52,0.000622849
19.53,0.000622272
19.54,0.000621703
19.55,0.00062114
19.56,0.000620582
19.57,0.000620024
19.58,0.00061946
19.59,0.000618894
19.6,0.000618323
19.61,0.000617751
19.62,0.000617184
19.63,0.00061662
19.64,0.000616059
19.65,0.000615503
19.66,0.000614938
19.67,0.000614364
19.68,0.000613776
19.69,0.000613178
19.7,0.000612583
19.71,0.000611989
19.72,0.000611387
19.73,0.000610793
19.74,0.000610203
19.75,0.000609619
19.76,0.000609038
19.77,0.000608462
19.78,0.000607903
19.79,0.00060736
19.8,0.000606831
19.81,0.000606308
19.82,0.000605783
19.83,0.000605255
19.84,0.000604725
19.85,0.000604195
19.86,0.000603675
19.87,0.000603162
19.88,0.000602655
19.89,0.00060215
19.9,0.000601642
19.91,0.000601122
19.92,0.000600592
19.93,0.00060005
19.94,0.000599502
19.95,0.00059895
19.96,0.000598392
19.97,0.000597824
19.98,0.000597242
19.99,0.000596651
20,0.000596053
20.01,0.000595455
20.02,0.000594858
20.03,0.000594263
20.04,0.000593676
20.05,0.000593108
20.06,0.000592549
20.07,0.000591994
20.08,0.000591447
20.09,0.000590904
20.1,0.000590362
20.11,0.000589822
20.12,0.000589277
20.13,0.000588736
20.14,0.000588198
20.15,0.000587655
20.16,0.000587108
20.17,0.000586565
20.18,0.000585992
20.19,0.000585419
20.2,0.000584845
20.21,0.000584269
20.22,0.000583694
20.23,0.000583121
20.24,0.00058255
20.25,0.000581987
20.26,0.000581425
20.27,0.000580865
20.28,0.000580311
20.29,0.000579758
20.3,0.000579218
20.31,0.000578698
20.32,0.000578171
20.33,0.000577645
20.34,0.000577116
20.35,0.000576568
20.36,0.000576021
20.37,0.000575467
20.38,0.000574895
20.39,0.000574323
20.4,0.000573755
20.41,0.00057319
20.42,0.000572625
20.43,0.000572061
20.44,0.000571501
20.45,0.000570943
20.46,0.000570385
20.47,0.000569825
20.48,0.000569264
20.49,0.000568701
20.5,0.00056814
20.51,0.000567574
20.52,0.000567004
20.53,0.000566427
20.54,0.000565844
20.55,0.000565263
20.56,0.000564687
20.57,0.000564114
20.58,0.000563549
20.59,0.000562988
20.6,0.00056243
20.61,0.000561878
20.62,0.000561328
20.63,0.000560782
20.64,0.00056024
20.65,0.000559703
20.66,0.000559167
20.67,0.000558632
20.68,0.000558093
20.69,0.000557545
20.7,0.000556992
20.71,0.000556433
20.72,0.000555864
20.73,0.00055529
20.74,0.000554721
20.75,0.000554153
20.76,0.000553586
20.77,0.000553026
20.78,0.000552472
20.79,0.000551925
20.8,0.000551384
20.81,0.000550843
20.82,0.000550299
20.83,0.000549746
20.84,0.000549196
20.85,0.000548663
20.86,0.000548141
20.87,0.000547628
20.88,0.000547124
20.89,0.000546621
20.9,0.000546119
20.91,0.000545614
20.92,0.000545104
20.93,0.0005446
20.94,0.000544111
20.95,0.000543633
20.96,0.000543164
20.97,0.000542695
20.98,0.000542217
20.99,0.000541729
21,0.000541235
21.01,0.000540739
21.02,0.000540246
21.03,0.000539753
21.04,0.000539259
21.05,0.000538764
21.06,0.000538269
21.07,0.000537771
21.08,0.000537263
21.09,0.000536742
21.1,0.000536213
21.11,0.000535681
21.12,0.000535148
21.13,0.000534611
21.14,0.000534079
21.15,0.000533555
21.16,0.000533035
21.17,0.000532518
21.18,0.000532016
21.19,0.000531521
21.2,0.000531032
21.21,0.000530544
21.22,0.000530049
21.23,0.000529548
21.24,0.000529042
21.25,0.000528533
21.26,0.000528023
21.27,0.000527509
21.28,0.000526994
21.29,0.000526476
21.3,0.000525955
21.31,0.000525434
21.32,0.000524913
21.33,0.000524393
21.34,0.00052388
21.35,0.000523372
21.36,0.000522869
21.37,0.000522359
21.38,0.000521834
21.39,0.000521308
21.4,0.000520785
21.41,0.000520262
21.42,0.000519744
21.43,0.00051923
21.44,0.000518715
21.45,0.0005182
21.46,0.000517676
21.47,0.000517144
21.48,0.000516607
21.49,0.00051607
21.5,0.000515543
21.51,0.000515039
21.52,0.000514546
21.53,0.000514057
21.54,0.000513553
21.55,0.000513026
21.56,0.000512483
21.57,0.000511929
21.58,0.000511372
21.59,0.000510818
21.6,0.000510274
21.61,0.000509738
21.62,0.000509208
21.63,0.000508672
21.64,0.000508133
21.65,0.000507591
21.66,0.000507043
21.67,0.000506498
21.68,0.000505956
21.69,0.000505418
21.7,0.000504885
21.71,0.000504359
21.72,0.00050384
21.73,0.000503326
21.74,0.000502812
21.75,0.000502298
21.76,0.00050179
21.77,0.000501284
21.78,0.000500775
21.79,0.000500268
21.8,0.000499767
21.81,0.000499278
21.82,0.000498801
21.83,0.000498334
21.84,0.000497879
21.85,0.000497432
21.86,0.000496984
21.87,0.000496531
21.88,0.000496079
21.89,0.000495627
21.9,0.00049518
21.91,0.000494738
21.92,0.000494303
21.93,0.000493867
21.94,0.000493418
21.95,0.000492951
21.96,0.00049247
21.97,0.000491981
21.98,0.000491492
21.99,0.000491002
22,0.000490514
22.01,0.000490034
22.02,0.000489554
22.03,0.000489072
22.04,0.000488597
22.05,0.000488128
22.06,0.000487658
22.07,0.000487197
22.08,0.000486737
22.09,0.000486279
22.1,0.000485821
22.11,0.000485356
22.12,0.000484887
22.13,0.000484414
22.14,0.000483941
22.15,0.000483483
22.16,0.000483044
22.17,0.000482621
22.18,0.000482211
22.19,0.000481805
22.2,0.000481399
22.21,0.000480992
22.22,0.000480586
22.23,0.000480181
22.24,0.000479776
22.25,0.00047937
22.26,0.00047896
22.27,0.000478544
22.28,0.000478122
22.29,0.000477697
22.3,0.000477273
22.31,0.000476853
22.32,0.000476437
22.33,0.000476022
22.34,0.000475603
22.35,0.000475179
22.36,0.00047475
22.37,0.000474317
22.38,0.000473886
22.39,0.000473456
22.4,0.000473028
22.41,0.000472612
22.42,0.000472202
22.43,0.000471791
22.44,0.000471373
22.45,0.000470953
22.46,0.000470528
22.47,0.000470102
22.48,0.000469677
22.49,0.000469252
22.5,0.000468825
22.51,0.000468389
22.52,0.000467944
22.53,0.000467494
22.54,0.00046704
22.55,0.000466583
22.56,0.000466124
22.57,0.000465663
22.58,0.00046521
22.59,0.000464761
22.6,0.00046431
22.61,0.000463862
22.62,0.000463413
22.63,0.000462964
22.64,0.000462528
22.65,0.000462102
22.66,0.000461683
22.67,0.000461275
22.68,0.00046087
22.69,0.000460464
22.7,0.000460054
22.71,0.00045964
22.72,0.000459225
22.73,0.000458816
22.74,0.00045841
22.75,0.000458009
22.76,0.00045761
22.77,0.000457208
22.78,0.000456807
22.79,0.00045641
22.8,0.000456017
22.81,0.000455627
22.82,0.000455233
22.83,0.00045484
22.84,0.000454445
22.85,0.000454041
22.86,0.000453629
22.87,0.000453208
22.88,0.000452783
22.89,0.000452355
22.9,0.000451924
22.91,0.000451492
22.92,0.000451061
22.93,0.00045063
22.94,0.000450202
22.95,0.000449778
22.96,0.000449357
22.97,0.00044894
22.98,0.00044852
22.99,0.000448095
23,0.000447661
23.01,0.000447225
23.02,0.00044679
23.03,0.000446354
23.04,0.000445915
23.05,0.000445473
23.06,0.000445027
23.07,0.000444575
23.08,0.000444119
23.09,0.00044366
23.1,0.000443204
23.11,0.000442751
23.12,0.0004423
23.13,0.000441849
23.14,0.000441395
23.15,0.000440938
23.16,0.000440487
23.17,0.000440042
23.18,0.000439603
23.19,0.000439167
23.2,0.00043873
23.21,0.000438296
23.22,0.000437863
23.23,0.000437441
23.24,0.000437013
23.25,0.000436579
23.26,0.000436147
23.27,0.000435709
23.28,0.000435283
23.29,0.000434866
23.3,0.000434443
23.31,0.000434017
23.32,0.000433596
23.33,0.000433179
23.34,0.000432764
23.35,0.000432349
23.36,0.000431941
23.37,0.000431537
23.38,0.000431134
23.39,0.000430733
23.4,0.000430329
23.41,0.000429919
23.42,0.000429507
23.43,0.000429092
23.44,0.000428679
23.45,0.000428274
23.46,0.000427869
23.47,0.000427466
23.48,0.000427062
23.49,0.000426652
23.5,0.000426239
23.51,0.000425823
23.52,0.000425407
23.53,0.000424992
23.54,0.000424573
23.55,0.000424152
23.56,0.000423733
23.57,0.000423315
23.58,0.000422901
23.59,0.000422485
23.6,0.000422054
23.61,0.000421598
23.62,0.000421127
23.63,0.00042064
23.64,0.000420144
23.65,0.000419654
23.66,0.000419181
23.67,0.000418722
23.68,0.000418277
23.69,0.000417842
23.7,0.000417415
23.71,0.000416992
23.72,0.000416565
23.73,0.000416133
23.74,0.000415695
23.75,0.00041525
23.76,0.000414798
23.77,0.000414337
23.78,0.000413868
23.79,0.000413398
23.8,0.000412928
23.81,0.000412458
23.82,0.00041199
23.83,0.000411519
23.84,0.000411041
23.85,0.000410566
23.86,0.000410094
23.87,0.00040963
23.88,0.000409177
23.89,0.000408729
23.9,0.000408288
23.91,0.00040785
23.92,0.000407411
23.93,0.000406974
23.94,0.000406536
23.95,0.000406103
23.96,0.000405674
23.97,0.000405248
23.98,0.000404825
23.99,0.000404401
24,0.000403972
24.01,0.00040354
24.02,0.000403101
24.03,0.000402655
24.04,0.000402209
24.05,0.000401773
24.06,0.000401346
24.07,0.000400923
24.08,0.000400502
24.09,0.000400074
24.1,0.000399639
24.11,0.000399198
24.12,0.00039875
24.13,0.000398297
24.14,0.000397846
24.15,0.000397396
24.16,0.000396949
24.17,0.000396505
24.18,0.000396067
24.19,0.00039564
24.2,0.000395225
24.21,0.000394826
24.22,0.000394437
24.23,0.000394055
24.24,0.000393676
24.25,0.000393292
24.26,0.000392903
24.27,0.000392516
24.28,0.000392135
24.29,0.000391764
24.3,0.000391405
24.31,0.000391048
24.32,0.000390687
24.33,0.000390322
24.34,0.000389947
24.35,0.000389559
24.36,0.000389165
24.37,0.000388771
24.38,0.000388377
24.39,0.000387984
24.4,0.000387589
24.41,0.000387193
24.42,0.000386801
24.43,0.00038641
24.44,0.000386026
24.45,0.000385659
24.46,0.000385309
24.47,0.000384964
24.48,0.000384619
24.49,0.000384266
24.5,0.000383903
24.51,0.000383535
24.52,0.000383161
24.53,0.000382788
24.54,0.000382417
24.55,0.000382048
24.56,0.000381679
24.57,0.000381307
24.58,0.000380928
24.59,0.000380544
24.6,0.000380156
24.61,0.00037977
24.62,0.00037939
24.63,0.000379017
24.64,0.000378651
24.65,0.000378288
24.66,0.000377929
24.67,0.000377572
24.68,0.000377208
24.69,0.000376841
24.7,0.000376469
24.71,0.000376086
24.72,0.000375702
24.73,0.000375318
24.74,0.000374935
24.75,0.000374556
24.76,0.000374183
24.77,0.000373813
24.78,0.000373451
24.79,0.000373091
24.8,0.00037273
24.81,0.000372365
24.82,0.00037199
24.83,0.000371612
24.84,0.000371236
24.85,0.000370857
24.86,0.000370475
24.87,0.000370092
24.88,0.000369709
24.89,0.000369325
24.9,0.00036894
24.91,0.000368557
24.92,0.000368182
24.93,0.000367816
24.94,0.000367458
24.95,0.000367098
24.96,0.000366729
24.97,0.000366356
24.98,0.000365979
24.99,0.000365598
25,0.000365222
25.01,0.000364849
25.02,0.00036448
25.03,0.000364118
25.04,0.000363753
25.05,0.000363385
25.06,0.000363013
25.07,0.000362635
25.08,0.000362257
25.09,0.00036188
25.1,0.00036151
25.11,0.000361145
25.12,0.000360782
25.13,0.000360421
25.14,0.00036006
25.15,0.000359694
25.16,0.000359318
25.17,0.000358933
25.18,0.000358542
25.19,0.000358148
25.2,0.000357753
25.21,0.000357362
25.22,0.000356975
25.23,0.000356592
25.24,0.000356212
25.25,0.000355834
25.26,0.000355449
25.27,0.000355055
25.28,0.000354649
25.29,0.000354237
25.3,0.000353825
25.31,0.000353418
25.32,0.000353027
25.33,0.000352656
25.34,0.000352292
25.35,0.000351928
25.36,0.000351561
25.37,0.00035119
25.38,0.000350825
25.39,0.000350462
25.4,0.0003501
25.41,0.000349746
25.42,0.000349394
25.43,0.000349039
25.44,0.000348681
25.45,0.000348317
25.46,0.000347948
25.47,0.000347576
25.48,0.000347204
25.49,0.000346841
25.5,0.000346483
25.51,0.000346127
25.52,0.000345768
25.53,0.000345403
25.54,0.000345031
25.55,0.000344656
25.56,0.000344287
25.57,0.000343926
25.58,0.000343568
25.59,0.00034321
25.6,0.000342848
25.61,0.000342477
25.62,0.000342102
25.63,0.000341735
25.64,0.00034138
25.65,0.00034104
25.66,0.000340717
25.67,0.0003404
25.68,0.000340082
25.69,0.000339759
25.7,0.000339424
25.71,0.000339079
25.72,0.000338728
25.73,0.000338378
25.74,0.000338032
25.75,0.000337694
25.76,0.000337359
25.77,0.000337023
25.78,0.000336679
25.79,0.000336319
25.8,0.000335952
25.81,0.000335576
25.82,0.000335192
25.83,0.00033481
25.84,0.00033443
25.85,0.000334051
25.86,0.000333667
25.87,0.000333275
25.88,0.000332866
25.89,0.000332462
25.9,0.00033206
25.91,0.000331659
25.92,0.000331264
25.93,0.000330871
25.94,0.000330487
25.95,0.000330109
25.96,0.000329727
25.97,0.000329347
25.98,0.000328973
25.99,0.000328604
26,0.000328237
26.01,0.000327867
26.02,0.000327492
26.03,0.000327108
26.04,0.000326715
26.05,0.000326316
26.06,0.000325922
26.07,0.000325536
26.08,0.000325157
26.09,0.000324784
26.1,0.00032441
26.11,0.000324028
26.12,0.000323638
26.13,0.000323254
26.14,0.000322884
26.15,0.000322517
26.16,0.000322171
26.17,0.000321842
26.18,0.000321513
26.19,0.000321186
26.2,0.000320849
26.21,0.000320499
26.22,0.00032015
26.23,0.000319799
26.24,0.000319452
26.25,0.000319113
26.26,0.000318775
26.27,0.00031844
26.28,0.000318103
26.29,0.000317764
26.3,0.000317434
26.31,0.000317108
26.32,0.000316786
26.33,0.00031647
26.34,0.000316147
26.35,0.00031582
26.36,0.000315493
26.37,0.000315166
26.38,0.000314848
26.39,0.000314542
26.4,0.000314248
26.41,0.000313967
26.42,0.000313694
26.43,0.00031342
26.44,0.000313137
26.45,0.000312844
26.46,0.000312545
26.47,0.000312244
26.48,0.000311943
26.49,0.000311642
26.5,0.00031134
26.51,0.000311035
26.52,0.000310724
26.53,0.000310409
26.54,0.000310097
26.55,0.000309801
26.56,0.000309512
26.57,0.000309224
26.58,0.000308941
26.59,0.000308661
26.6,0.000308373
26.61,0.000308073
26.62,0.000307765
26.63,0.00030746
26.64,0.000307161
26.65,0.00030688
26.66,0.000306618
26.67,0.000306371
26.68,0.000306134
26.69,0.000305895
26.7,0.000305649
26.71,0.000305395
26.72,0.000305136
26.73,0.000304875
26.74,0.000304615
26.75,0.000304355
26.76,0.000304097
26.77,0.00030384
26.78,0.000303574
26.79,0.000303301
26.8,0.00030302
26.81,0.000302735
26.82,0.000302453
26.83,0.000302178
26.84,0.000301912
26.85,0.000301654
26.86,0.000301402
26.87,0.000301152
26.88,0.000300903
26.89,0.000300657
26.9,0.000300421
26.91,0.000300195
26.92,0.000299981
26.93,0.000299777
26.94,0.000299573
26.95,0.000299358
26.96,0.000299121
26.97,0.000298875
26.98,0.000298627
26.99,0.000298379
27,0.000298136
27.01,0.000297894
27.02,0.000297644
27.03,0.000297382
27.04,0.000297108
27.05,0.000296824
27.06,0.000296539
27.07,0.000296261
27.08,0.000295993
27.09,0.000295732
27.1,0.000295475
27.11,0.000295214
27.12,0.000294948
27.13,0.000294671
27.14,0.000294386
27.15,0.0002941
27.16,0.000293814
27.17,0.000293535
27.18,0.000293258
27.19,0.000292975
27.2,0.000292686
27.21,0.000292393
27.22,0.000292097
27.23,0.000291805
27.24,0.000291518
27.25,0.000291236
27.26,0.00029096
27.27,0.000290693
27.28,0.000290441
27.29,0.000290191
27.3,0.000289936
27.31,0.000289682
27.32,0.000289415
27.33,0.000289141
27.34,0.000288859
27.35,0.000288571
27.36,0.000288279
27.37,0.000287981
27.38,0.000287679
27.39,0.000287379
27.4,0.000287076
27.41,0.000286778
27.42,0.000286488
27.43,0.000286197
27.44,0.000285904
27.45,0.000285612
27.46,0.000285322
27.47,0.000285031
27.48,0.000284736
27.49,0.000284443
27.5,0.000284154
27.51,0.000283862
27.52,0.000283568
27.53,0.000283269
27.54,0.000282964
27.55,0.000282655
27.56,0.000282347
27.57,0.000282047
27.58,0.000281755
27.59,0.000281467
27.6,0.000281174
27.61,0.000280876
27.62,0.000280583
27.63,0.000280294
27.64,0.000280002
27.65,0.000279709
27.66,0.000279416
27.67,0.000279123
27.68,0.000278831
27.69,0.00027854
27.7,0.000278253
27.71,0.00027797
27.72,0.000277689
27.73,0.000277409
27.74,0.000277132
27.75,0.000276859
27.76,0.000276591
27.77,0.000276327
27.78,0.000276059
27.79,0.00027579
27.8,0.000275524
27.81,0.00027526
27.82,0.000274998
27.83,0.000274731
27.84,0.000274455
27.85,0.000274167
27.86,0.000273872
27.87,0.000273576
27.88,0.000273279
27.89,0.000272985
27.9,0.000272692
27.91,0.000272402
27.92,0.000272117
27.93,0.000271839
27.94,0.000271562
27.95,0.000271284
27.96,0.000271007
27.97,0.000270732
27.98,0.00027045
27.99,0.000270165
28,0.000269876
28.01,0.000269582
28.02,0.000269283
28.03,0.000268982
28.04,0.000268678
28.05,0.000268378
28.06,0.00026809
28.07,0.00026781
28.08,0.000267532
28.09,0.000267259
28.1,0.000266986
28.11,0.000266718
28.12,0.000266455
28.13,0.000266195
28.14,0.000265942
28.15,0.000265688
28.16,0.000265429
28.17,0.000265166
28.18,0.000264895
28.19,0.00026462
28.2,0.00026435
28.21,0.000264083
28.22,0.000263821
28.23,0.000263558
28.24,0.000263287
28.25,0.000263009
28.26,0.000262725
28.27,0.000262438
28.28,0.000262147
28.29,0.000261851
28.3,0.00026155
28.31,0.000261245
28.32,0.000260937
28.33,0.000260628
28.34,0.000260319
28.35,0.000260012
28.36,0.000259706
28.37,0.0002594
28.38,0.000259093
28.39,0.000258778
28.4,0.000258452
28.41,0.000258116
28.42,0.000257769
28.43,0.000257414
28.44,0.00025706
28.45,0.000256719
28.46,0.000256394
28.47,0.000256082
28.48,0.000255786
28.49,0.000255511
28.5,0.000255224
28.51,0.000254942
28.52,0.000254667
28.53,0.000254405
28.54,0.000254155
28.55,0.000253891
28.56,0.00025363
28.57,0.000253368
28.58,0.000253091
28.59,0.000252812
28.6,0.000252535
28.61,0.000252266
28.62,0.000252011
28.63,0.000251761
28.64,0.00025151
28.65,0.000251255
28.66,0.000250982
28.67,0.000250697
28.68,0.000250406
28.69,0.000250112
28.7,0.000249827
28.71,0.000249549
28.72,0.00024928
28.73,0.000249022
28.74,0.000248764
28.75,0.000248503
28.76,0.000248247
28.77,0.000247999
28.78,0.000247753
28.79,0.000247515
28.8,0.000247276
28.81,0.00024703
28.82,0.000246778
28.83,0.00024652
28.84,0.000246264
28.85,0.000246012
28.86,0.000245763
28.87,0.000245522
28.88,0.000245282
28.89,0.000245042
28.9,0.000244806
28.91,0.000244568
28.92,0.000244332
28.93,0.000244094
28.94,0.000243848
28.95,0.000243596
28.96,0.000243337
28.97,0.000243066
28.98,0.000242785
28.99,0.000242497
29,0.000242207
29.01,0.00024192
29.02,0.000241636
29.03,0.000241356
29.04,0.000241086
29.05,0.000240822
29.06,0.000240566
29.07,0.000240318
29.08,0.000240075
29.09,0.000239832
29.1,0.000239593
29.11,0.000239368
29.12,0.000239152
29.13,0.00023893
29.14,0.000238697
29.15,0.000238451
29.16,0.000238207
29.17,0.000237968
29.18,0.000237736
29.19,0.000237511
29.2,0.000237292
29.21,0.000237067
29.22,0.000236832
29.23,0.000236589
29.24,0.000236336
29.25,0.000236079
29.26,0.000235819
29.27,0.000235565
29.28,0.000235318
29.29,0.000235075
29.3,0.000234834
29.31,0.000234593
29.32,0.000234352
29.33,0.000234113
29.34,0.00023388
29.35,0.000233657
29.36,0.000233447
29.37,0.000233246
29.38,0.000233048
29.39,0.000232848
29.4,0.000232644
29.41,0.000232435
29.42,0.000232221
29.43,0.000232007
29.44,0.000231795
29.45,0.000231583
29.46,0.000231372
29.47,0.000231159
29.48,0.00023094
29.49,0.000230718
29.5,0.000230494
29.51,0.000230266
29.52,0.000230036
29.53,0.000229803
29.54,0.000229568
29.55,0.00022933
29.56,0.00022909
29.57,0.000228852
29.58,0.000228612
29.59,0.000228371
29.6,0.00022813
29.61,0.00022789
29.62,0.000227647
29.63,0.000227403
29.64,0.000227153
29.65,0.000226897
29.66,0.000226635
29.67,0.000226372
29.68,0.000226115
29.69,0.00022587
29.7,0.000225628
29.71,0.000225396
29.72,0.000225174
29.73,0.000224947
29.74,0.000224719
29.75,0.000224479
29.76,0.000224224
29.77,0.000223965
29.78,0.000223701
29.79,0.000223433
29.8,0.000223166
29.81,0.000222899
29.82,0.000222635
29.83,0.000222372
29.84,0.000222115
29.85,0.000221862
29.86,0.000221614
29.87,0.000221373
29.88,0.000221149
29.89,0.00022094
29.9,0.000220738
29.91,0.00022054
29.92,0.000220342
29.93,0.000220145
29.94,0.000219953
29.95,0.000219764
29.96,0.000219584
29.97,0.000219406
29.98,0.000219223
29.99,0.000219035
30,0.000218841
30.01,0.000218634
30.02,0.000218429
30.03,0.000218242
30.04,0.000218062
30.05,0.000217888
30.06,0.000217716
30.07,0.00021754
30.08,0.00021736
30.09,0.000217173
30.1,0.000216989
30.11,0.000216812
30.12,0.000216642
30.13,0.000216476
30.14,0.00021631
30.15,0.000216139
30.16,0.000215958
30.17,0.000215765
30.18,0.000215561
30.19,0.00021535
30.2,0.000215137
30.21,0.000214923
30.22,0.00021471
30.23,0.0002145
30.24,0.000214291
30.25,0.00021408
30.26,0.000213868
30.27,0.000213654
30.28,0.000213439
30.29,0.000213224
30.3,0.000213009
30.31,0.000212784
30.32,0.000212541
30.33,0.000212293
30.34,0.000212048
30.35,0.00021181
30.36,0.000211588
30.37,0.000211375
30.38,0.000211167
30.39,0.000210955
30.4,0.000210722
30.41,0.000210464
30.42,0.000210195
30.43,0.000209923
30.44,0.000209654
30.45,0.000209396
30.46,0.000209148
30.47,0.000208901
30.48,0.000208652
30.49,0.000208402
30.5,0.000208157
30.51,0.000207922
30.52,0.000207703
30.53,0.000207501
30.54,0.000207313
30.55,0.000207133
30.56,0.000206947
30.57,0.000206752
30.58,0.000206552
30.59,0.000206351
30.6,0.000206159
30.61,0.000205979
30.62,0.000205809
30.63,0.000205637
30.64,0.000205465
30.65,0.000205285
30.66,0.000205094
30.67,0.000204896
30.68,0.00020469
30.69,0.000204487
30.7,0.000204283
30.71,0.000204073
30.72,0.000203861
30.73,0.000203642
30.74,0.000203415
30.75,0.00020319
30.76,0.000202971
30.77,0.000202764
30.78,0.00020257
30.79,0.000202383
30.8,0.000202195
30.81,0.000202002
30.82,0.000201797
30.83,0.000201579
30.84,0.000201346
30.85,0.000201116
30.86,0.000200897
30.87,0.000200686
30.88,0.000200482
30.89,0.000200274
30.9,0.00020006
30.91,0.000199847
30.92,0.000199629
30.93,0.000199417
30.94,0.000199209
30.95,0.000199002
30.96,0.000198794
30.97,0.000198578
30.98,0.000198355
30.99,0.000198134
31,0.000197903
31.01,0.000197669
31.02,0.000197437
31.03,0.000197196
31.04,0.000196945
31.05,0.000196689
31.06,0.000196425
31.07,0.00019616
31.08,0.000195899
31.09,0.000195642
31.1,0.000195387
31.11,0.000195131
31.12,0.000194876
31.13,0.00019462
31.14,0.000194363
31.15,0.000194107
31.16,0.000193854
31.17,0.000193608
31.18,0.000193368
31.19,0.000193135
31.2,0.000192904
31.21,0.000192674
31.22,0.000192444
31.23,0.000192215
31.24,0.00019199
31.25,0.000191771
31.26,0.000191565
31.27,0.000191372
31.28,0.000191207
31.29,0.000191054
31.3,0.0001909
31.31,0.000190746
31.32,0.000190583
31.33,0.000190408
31.34,0.000190233
31.35,0.000190055
31.36,0.00018988
31.37,0.000189715
31.38,0.000189553
31.39,0.0001894
31.4,0.000189257
31.41,0.000189113
31.42,0.000188974
31.43,0.000188836
31.44,0.000188693
31.45,0.000188554
31.46,0.000188414
31.47,0.000188277
31.48,0.000188144
31.49,0.000188011
31.5,0.000187878
31.51,0.000187744
31.52,0.000187606
31.53,0.000187465
31.54,0.00018732
31.55,0.000187178
31.56,0.000187046
31.57,0.00018692
31.58,0.000186803
31.59,0.00018669
31.6,0.000186566
31.61,0.000186431
31.62,0.000186285
31.63,0.000186128
31.64,0.000185962
31.65,0.000185793
31.66,0.000185622
31.67,0.000185458
31.68,0.00018529
31.69,0.000185115
31.7,0.000184934
31.71,0.000184745
31.72,0.000184554
31.73,0.000184364
31.74,0.000184175
31.75,0.00018399
31.76,0.000183808
31.77,0.000183625
31.78,0.000183442
31.79,0.00018325
31.8,0.000183051
31.81,0.00018285
31.82,0.000182651
31.83,0.000182456
31.84,0.000182266
31.85,0.000182086
31.86,0.00018192
31.87,0.000181767
31.88,0.000181614
31.89,0.000181459
31.9,0.0001813
31.91,0.000181132
31.92,0.000180967
31.93,0.000180802
31.94,0.000180641
31.95,0.000180493
31.96,0.000180347
31.97,0.000180202
31.98,0.000180058
31.99,0.000179911
32,0.000179762
32.01,0.000179611
32.02,0.000179458
32.03,0.000179303
32.04,0.000179139
32.05,0.000178965
32.06,0.000178781
32.07,0.000178586
32.08,0.000178384
32.09,0.000178179
32.1,0.000177974
32.11,0.000177774
32.12,0.000177575
32.13,0.000177377
32.14,0.000177179
32.15,0.00017698
32.16,0.00017678
32.17,0.00017658
32.18,0.000176384
32.19,0.000176196
32.2,0.000176013
32.21,0.00017583
32.22,0.000175641
32.23,0.000175441
32.24,0.000175229
32.25,0.000175006
32.26,0.00017478
32.27,0.000174558
32.28,0.000174343
32.29,0.000174135
32.3,0.000173936
32.31,0.000173741
32.32,0.000173553
32.33,0.000173372
32.34,0.000173193
32.35,0.000173016
32.36,0.000172844
32.37,0.000172677
32.38,0.000172511
32.39,0.000172347
32.4,0.000172178
32.41,0.000172005
32.42,0.000171832
32.43,0.000171658
32.44,0.000171502
32.45,0.000171357
32.46,0.000171209
32.47,0.000171065
32.48,0.000170919
32.49,0.000170776
32.5,0.000170654
32.51,0.000170541
32.52,0.000170438
32.53,0.000170337
32.54,0.000170226
32.55,0.000170105
32.56,0.000169969
32.57,0.000169822
32.58,0.000169669
32.59,0.000169501
32.6,0.000169332
32.61,0.000169167
32.62,0.000168997
32.63,0.000168831
32.64,0.000168666
32.65,0.000168498
32.66,0.000168335
32.67,0.000168177
32.68,0.000168026
32.69,0.000167886
32.7,0.000167751
32.71,0.000167624
32.72,0.000167504
32.73,0.000167384
32.74,0.000167268
32.75,0.000167154
32.76,0.000167043
32.77,0.000166936
32.78,0.000166824
32.79,0.000166701
32.8,0.000166567
32.81,0.000166421
32.82,0.000166264
32.83,0.0001661
32.84,0.000165931
32.85,0.000165762
32.86,0.000165592
32.87,0.000165418
32.88,0.000165249
32.89,0.000165079
32.9,0.00016491
32.91,0.00016474
32.92,0.000164567
32.93,0.000164392
32.94,0.000164218
32.95,0.000164044
32.96,0.000163873
32.97,0.000163709
32.98,0.000163553
32.99,0.000163401
33,0.000163252
33.01,0.000163106
33.02,0.000162965
33.03,0.000162827
33.04,0.00016269
33.05,0.000162556
33.06,0.00016242
33.07,0.000162286
33.08,0.000162156
33.09,0.00016203
33.1,0.000161906
33.11,0.000161779
33.12,0.000161647
33.13,0.00016151
33.14,0.000161369
33.15,0.000161229
33.16,0.000161092
33.17,0.000160962
33.18,0.000160835
33.19,0.000160705
33.2,0.00016057
33.21,0.000160415
33.22,0.000160235
33.23,0.000160055
33.24,0.000159882
33.25,0.000159714
33.26,0.000159559
33.27,0.00015941
33.28,0.000159259
33.29,0.000159111
33.3,0.000158962
33.31,0.00015882
33.32,0.000158689
33.33,0.000158569
33.34,0.000158468
33.35,0.000158382
33.36,0.000158306
33.37,0.000158234
33.38,0.000158167
33.39,0.000158112
33.4,0.000158053
33.41,0.000157982
33.42,0.000157915
33.43,0.000157844
33.44,0.000157766
33.45,0.000157685
33.46,0.000157589
33.47,0.000157481
33.48,0.000157366
33.49,0.000157238
33.5,0.000157102
33.51,0.000156953
33.52,0.000156794
33.53,0.000156643
33.54,0.000156514
33.55,0.000156404
33.56,0.000156301
33.57,0.000156199
33.58,0.000156089
33.59,0.000155967
33.6,0.000155832
33.61,0.00015569
33.62,0.000155549
33.63,0.000155409
33.64,0.000155274
33.65,0.000155139
33.66,0.000155001
33.67,0.00015486
33.68,0.00015471
33.69,0.000154557
33.7,0.000154401
33.71,0.000154244
33.72,0.000154088
33.73,0.000153931
33.74,0.000153765
33.75,0.000153588
33.76,0.000153397
33.77,0.0001532
33.78,0.000153002
33.79,0.000152806
33.8,0.000152614
33.81,0.000152423
33.82,0.000152227
33.83,0.000152027
33.84,0.000151822
33.85,0.000151616
33.86,0.000151418
33.87,0.000151237
33.88,0.000151067
33.89,0.000150904
33.9,0.000150742
33.91,0.000150566
33.92,0.000150377
33.93,0.00015018
33.94,0.000149985
33.95,0.000149805
33.96,0.000149641
33.97,0.000149489
33.98,0.000149347
33.99,0.000149205
34,0.000149059
34.01,0.000148906
34.02,0.000148749
34.03,0.000148594
34.04,0.000148443
34.05,0.000148291
34.06,0.000148134
34.07,0.000147965
34.08,0.000147785
34.09,0.000147597
34.1,0.000147403
34.11,0.000147207
34.12,0.000147015
34.13,0.000146832
34.14,0.000146658
34.15,0.000146484
34.16,0.000146308
34.17,0.000146124
34.18,0.000145934
34.19,0.000145744
34.2,0.00014555
34.21,0.000145354
34.22,0.00014516
34.23,0.000144961
34.24,0.00014476
34.25,0.000144555
34.26,0.000144343
34.27,0.000144133
34.28,0.00014393
34.29,0.000143739
34.3,0.000143568
34.31,0.00014342
34.32,0.000143285
34.33,0.000143157
34.34,0.000143025
34.35,0.000142889
34.36,0.000142751
34.37,0.000142611
34.38,0.000142469
34.39,0.000142326
34.4,0.000142177
34.41,0.000142019
34.42,0.000141851
34.43,0.000141674
34.44,0.000141494
34.45,0.000141314
34.46,0.000141135
34.47,0.000140965
34.48,0.000140805
34.49,0.000140651
34.5,0.000140484
34.51,0.000140311
34.52,0.000140136
34.53,0.000139956
34.54,0.000139785
34.55,0.00013962
34.56,0.000139451
34.57,0.000139283
34.58,0.000139109
34.59,0.000138928
34.6,0.000138741
34.61,0.000138545
34.62,0.000138355
34.63,0.000138172
34.64,0.000137985
34.65,0.000137797
34.66,0.000137598
34.67,0.000137387
34.68,0.000137176
34.69,0.000136957
34.7,0.000136745
34.71,0.000136551
34.72,0.000136356
34.73,0.000136165
34.74,0.000135974
34.75,0.000135774
34.76,0.000135579
34.77,0.000135388
34.78,0.000135204
34.79,0.000135029
34.8,0.000134856
34.81,0.000134681
34.82,0.000134503
34.83,0.000134318
34.84,0.000134133
34.85,0.000133952
34.86,0.000133778
34.87,0.00013363
34.88,0.000133505
34.89,0.000133378
34.9,0.00013325
34.91,0.00013311
34.92,0.00013295
34.93,0.000132781
34.94,0.000132606
34.95,0.000132435
34.96,0.000132274
34.97,0.000132115
34.98,0.00013196
34.99,0.000131804
35,0.000131648
35.01,0.000131495
35.02,0.000131347
35.03,0.000131203
35.04,0.000131062
35.05,0.000130922
35.06,0.000130797
35.07,0.000130679
35.08,0.00013056
35.09,0.000130445
35.1,0.000130325
35.11,0.000130199
35.12,0.000130082
35.13,0.000129961
35.14,0.000129841
35.15,0.000129727
35.16,0.000129608
35.17,0.00012949
35.18,0.000129375
35.19,0.000129256
35.2,0.000129138
35.21,0.00012902
35.22,0.000128899
35.23,0.00012878
35.24,0.000128656
35.25,0.000128526
35.26,0.000128392
35.27,0.000128251
35.28,0.00012811
35.29,0.000127973
35.3,0.000127842
35.31,0.000127717
35.32,0.000127583
35.33,0.000127444
35.34,0.000127309
35.35,0.000127175
35.36,0.000127047
35.37,0.000126923
35.38,0.00012679
35.39,0.00012666
35.4,0.000126527
35.41,0.000126385
35.42,0.000126238
35.43,0.000126085
35.44,0.000125938
35.45,0.000125798
35.46,0.000125657
35.47,0.000125521
35.48,0.000125384
35.49,0.00012524
35.5,0.000125097
35.51,0.000124952
35.52,0.000124811
35.53,0.000124679
35.54,0.000124555
35.55,0.00012444
35.56,0.000124328
35.57,0.000124214
35.58,0.000124103
35.59,0.000123997
35.6,0.000123893
35.61,0.000123789
35.62,0.000123696
35.63,0.000123613
35.64,0.000123537
35.65,0.000123465
35.66,0.000123399
35.67,0.00012334
35.68,0.000123291
35.69,0.000123244
35.7,0.000123201
35.71,0.000123163
35.72,0.000123115
35.73,0.000123056
35.74,0.000122985
35.75,0.000122902
35.76,0.000122818
35.77,0.000122735
35.78,0.000122657
35.79,0.000122583
35.8,0.000122502
35.81,0.000122408
35.82,0.0001223
35.83,0.000122181
35.84,0.00012206
35.85,0.000121948
35.86,0.000121845
35.87,0.000121752
35.88,0.000121659
35.89,0.000121561
35.9,0.000121463
35.91,0.000121356
35.92,0.000121243
35.93,0.000121129
35.94,0.000121013
35.95,0.000120898
35.96,0.000120774
35.97,0.000120633
35.98,0.000120491
35.99,0.000120352
36,0.000120219
36.01,0.000120099
36.02,0.000119988
36.03,0.000119879
36.04,0.000119769
36.05,0.000119649
36.06,0.00011953
36.07,0.000119419
36.08,0.000119314
36.09,0.000119213
36.1,0.000119115
36.11,0.000119015
36.12,0.000118905
36.13,0.000118784
36.14,0.000118654
36.15,0.000118521
36.16,0.000118393
36.17,0.000118278
36.18,0.000118176
36.19,0.000118087
36.2,0.000118008
36.21,0.000117935
36.22,0.000117865
36.23,0.0001178
36.24,0.000117735
36.25,0.000117662
36.26,0.000117578
36.27,0.000117491
36.28,0.000117395
36.29,0.000117294
36.3,0.000117195
36.31,0.000117096
36.32,0.000117002
36.33,0.000116908
36.34,0.000116813
36.35,0.000116714
36.36,0.000116607
36.37,0.0001165
36.38,0.000116399
36.39,0.000116296
36.4,0.000116198
36.41,0.000116108
36.42,0.000116017
36.43,0.000115928
36.44,0.000115836
36.45,0.000115741
36.46,0.000115648
36.47,0.000115552
36.48,0.000115458
36.49,0.000115373
36.5,0.000115302
36.51,0.000115243
36.52,0.00011518
36.53,0.000115108
36.54,0.000115023
36.55,0.000114916
36.56,0.000114802
36.57,0.000114691
36.58,0.000114583
36.59,0.000114477
36.6,0.000114372
36.61,0.000114267
36.62,0.000114152
36.63,0.000114023
36.64,0.000113892
36.65,0.00011376
36.66,0.000113634
36.67,0.000113518
36.68,0.000113404
36.69,0.000113294
36.7,0.000113184
36.71,0.00011307
36.72,0.000112961
36.73,0.000112849
36.74,0.000112737
36.75,0.000112633
36.76,0.000112526
36.77,0.000112423
36.78,0.000112318
36.79,0.0001122
36.8,0.00011208
36.81,0.000111957
36.82,0.000111833
36.83,0.000111716
36.84,0.000111599
36.85,0.000111483
36.86,0.000111368
36.87,0.000111246
36.88,0.00011113
36.89,0.000111025
36.9,0.00011093
36.91,0.000110849
36.92,0.000110777
36.93,0.000110707
36.94,0.00011064
36.95,0.000110567
36.96,0.000110485
36.97,0.000110399
36.98,0.00011031
36.99,0.000110224
37,0.000110144
37.01,0.000110066
37.02,0.000109989
37.03,0.000109909
37.04,0.000109828
37.05,0.000109746
37.06,0.000109671
37.07,0.000109603
37.08,0.000109536
37.09,0.000109465
37.1,0.000109371
37.11,0.000109261
37.12,0.000109144
37.13,0.000109021
37.14,0.000108907
37.15,0.000108811
37.16,0.000108732
37.17,0.000108661
37.18,0.000108585
37.19,0.000108498
37.2,0.000108399
37.21,0.000108284
37.22,0.000108163
37.23,0.000108045
37.24,0.000107928
37.25,0.000107808
37.26,0.000107679
37.27,0.000107533
37.28,0.000107377
37.29,0.000107209
37.3,0.000107041
37.31,0.000106882
37.32,0.000106727
37.33,0.000106575
37.34,0.000106423
37.35,0.000106266
37.36,0.000106117
37.37,0.000105987
37.38,0.00010589
37.39,0.000105812
37.4,0.000105745
37.41,0.000105689
37.42,0.000105621
37.43,0.000105538
37.44,0.000105443
37.45,0.000105335
37.46,0.000105229
37.47,0.000105132
37.48,0.000105041
37.49,0.000104957
37.5,0.00010487
37.51,0.000104778
37.52,0.000104685
37.53,0.00010459
37.54,0.00010449
37.55,0.000104387
37.56,0.000104278
37.57,0.000104167
37.58,0.000104053
37.59,0.000103932
37.6,0.000103814
37.61,0.000103695
37.62,0.00010358
37.63,0.000103477
37.64,0.000103376
37.65,0.000103276
37.66,0.000103179
37.67,0.00010307
37.68,0.000102954
37.69,0.000102835
37.7,0.000102713
37.71,0.000102605
37.72,0.000102508
37.73,0.000102422
37.74,0.000102344
37.75,0.000102262
37.76,0.00010218
37.77,0.000102101
37.78,0.000102019
37.79,0.00010193
37.8,0.000101838
37.81,0.000101746
37.82,0.000101655
37.83,0.000101555
37.84,0.000101448
37.85,0.000101342
37.86,0.000101239
37.87,0.000101153
37.88,0.000101084
37.89,0.000101023
37.9,0.00010097
37.91,0.000100922
37.92,0.000100872
37.93,0.000100818
37.94,0.000100747
37.95,0.000100673
37.96,0.000100602
37.97,0.000100535
37.98,0.000100482
37.99,0.000100437
38,0.000100391
38.01,0.000100342
38.02,0.000100277
38.03,0.000100194
38.04,0.000100106
38.05,0.000100008
38.06,9.99071e-05
38.07,9.98083e-05
38.08,9.97034e-05
38.09,9.95958e-05
38.1,9.94861e-05
38.11,9.93701e-05
38.12,9.9256e-05
38.13,9.91425e-05
38.14,9.90287e-05
38.15,9.89179e-05
38.16,9.88047e-05
38.17,9.86896e-05
38.18,9.85707e-05
38.19,9.84438e-05
38.2,9.8316e-05
38.21,9.81957e-05
38.22,9.80841e-05
38.23,9.79822e-05
38.24,9.78874e-05
38.25,9.78013e-05
38.26,9.77248e-05
38.27,9.76486e-05
38.28,9.75771e-05
38.29,9.75135e-05
38.3,9.74483e-05
38.31,9.73837e-05
38.32,9.73148e-05
38.33,9.72354e-05
38.34,9.71525e-05
38.35,9.70669e-05
38.36,9.69827e-05
38.37,9.69071e-05
38.38,9.68344e-05
38.39,9.6764e-05
38.4,9.66953e-05
38.41,9.66211e-05
38.42,9.65405e-05
38.43,9.64557e-05
38.44,9.63616e-05
38.45,9.62657e-05
38.46,9.61649e-05
38.47,9.60558e-05
38.48,9.59439e-05
38.49,9.58333e-05
38.5,9.57253e-05
38.51,9.56156e-05
38.52,9.54991e-05
38.53,9.53869e-05
38.54,9.5283e-05
38.55,9.51807e-05
38.56,9.50804e-05
38.57,9.49828e-05
38.58,9.48839e-05
38.59,9.47854e-05
38.6,9.46832e-05
38.61,9.45723e-05
38.62,9.44544e-05
38.63,9.43256e-05
38.64,9.41921e-05
38.65,9.40595e-05
38.66,9.39293e-05
38.67,9.38097e-05
38.68,9.36986e-05
38.69,9.35933e-05
38.7,9.34984e-05
38.71,9.34089e-05
38.72,9.33201e-05
38.73,9.32348e-05
38.74,9.31523e-05
38.75,9.30704e-05
38.76,9.29923e-05
38.77,9.29155e-05
38.78,9.28381e-05
38.79,9.27559e-05
38.8,9.26686e-05
38.81,9.25816e-05
38.82,9.24938e-05
38.83,9.24015e-05
38.84,9.23012e-05
38.85,9.22011e-05
38.86,9.21048e-05
38.87,9.20099e-05
38.88,9.1914e-05
38.89,9.18139e-05
38.9,9.17083e-05
38.91,9.16016e-05
38.92,9.1496e-05
38.93,9.13924e-05
38.94,9.12856e-05
38.95,9.1172e-05
38.96,9.10538e-05
38.97,9.09369e-05
38.98,9.08173e-05
38.99,9.0694e-05
39,9.05767e-05
39.01,9.04602e-05
39.02,9.03451e-05
39.03,9.02371e-05
39.04,9.01277e-05
39.05,9.00229e-05
39.06,8.99249e-05
39.07,8.98285e-05
39.08,8.97401e-05
39.09,8.96592e-05
39.1,8.95794e-05
39.11,8.94848e-05
39.12,8.93651e-05
39.13,8.9242e-05
39.14,8.91229e-05
39.15,8.90041e-05
39.16,8.8904e-05
39.17,8.88135e-05
39.18,8.8733e-05
39.19,8.86672e-05
39.2,8.85942e-05
39.21,8.85123e-05
39.22,8.84274e-05
39.23,8.83327e-05
39.24,8.82364e-05
39.25,8.81434e-05
39.26,8.80495e-05
39.27,8.79628e-05
39.28,8.78815e-05
39.29,8.7807e-05
39.3,8.77437e-05
39.31,8.76867e-05
39.32,8.76296e-05
39.33,8.7571e-05
39.34,8.75052e-05
39.35,8.74325e-05
39.36,8.7355e-05
39.37,8.72643e-05
39.38,8.71681e-05
39.39,8.70797e-05
39.4,8.69994e-05
39.41,8.69236e-05
39.42,8.68487e-05
39.43,8.67714e-05
39.44,8.66943e-05
39.45,8.66173e-05
39.46,8.65416e-05
39.47,8.6469e-05
39.48,8.63979e-05
39.49,8.63296e-05
39.5,8.62648e-05
39.51,8.61991e-05
39.52,8.61294e-05
39.53,8.60486e-05
39.54,8.5953e-05
39.55,8.58473e-05
39.56,8.57384e-05
39.57,8.56356e-05
39.58,8.55397e-05
39.59,8.5453e-05
39.6,8.53794e-05
39.61,8.53134e-05
39.62,8.52523e-05
39.63,8.51959e-05
39.64,8.51436e-05
39.65,8.50971e-05
39.66,8.50535e-05
39.67,8.50008e-05
39.68,8.49382e-05
39.69,8.48664e-05
39.7,8.47916e-05
39.71,8.47232e-05
39.72,8.46595e-05
39.73,8.4601e-05
39.74,8.45499e-05
39.75,8.44984e-05
39.76,8.44443e-05
39.77,8.4383e-05
39.78,8.43135e-05
39.79,8.42401e-05
39.8,8.41609e-05
39.81,8.4079e-05
39.82,8.40006e-05
39.83,8.39227e-05
39.84,8.38428e-05
39.85,8.37593e-05
39.86,8.36708e-05
39.87,8.35766e-05
39.88,8.34866e-05
39.89,8.3405e-05
39.9,8.333e-05
39.91,8.32648e-05
39.92,8.32002e-05
39.93,8.31283e-05
39.94,8.30521e-05
39.95,8.29679e-05
39.96,8.28778e-05
39.97,8.27874e-05
39.98,8.2698e-05
39.99,8.2611e-05
40,8.25188e-05
40.01,8.24201e-05
40.02,8.23149e-05
40.03,8.22042e-05
40.04,8.2092e-05
40.05,8.19795e-05
40.06,8.18655e-05
40.07,8.17544e-05
40.08,8.16467e-05
40.09,8.15392e-05
40.1,8.14319e-05
40.11,8.13247e-05
40.12,8.12113e-05
40.13,8.10978e-05
40.14,8.09882e-05
40.15,8.08824e-05
40.16,8.07844e-05
40.17,8.06921e-05
40.18,8.06013e-05
40.19,8.05096e-05
40.2,8.04125e-05
40.21,8.03064e-05
40.22,8.01955e-05
40.23,8.0085e-05
40.24,7.99744e-05
40.25,7.98609e-05
40.26,7.97386e-05
40.27,7.96086e-05
40.28,7.94761e-05
40.29,7.93455e-05
40.3,7.92252e-05
40.31,7.91147e-05
40.32,7.90081e-05
40.33,7.89047e-05
40.34,7.88005e-05
40.35,7.86998e-05
40.36,7.8602e-05
40.37,7.8495e-05
40.38,7.8389e-05
40.39,7.82853e-05
40.4,7.8178e-05
40.41,7.80742e-05
40.42,7.79688e-05
40.43,7.78607e-05
40.44,7.77528e-05
40.45,7.7637e-05
40.46,7.75153e-05
40.47,7.73879e-05
40.48,7.72606e-05
40.49,7.71405e-05
40.5,7.70197e-05
40.51,7.68995e-05
40.52,7.67863e-05
40.53,7.6679e-05
40.54,7.65848e-05
40.55,7.65014e-05
40.56,7.64194e-05
40.57,7.63415e-05
40.58,7.62594e-05
40.59,7.61623e-05
40.6,7.6059e-05
40.61,7.59543e-05
40.62,7.58503e-05
40.63,7.57525e-05
40.64,7.56573e-05
40.65,7.55714e-05
40.66,7.54954e-05
40.67,7.54171e-05
40.68,7.53385e-05
40.69,7.52566e-05
40.7,7.51614e-05
40.71,7.50603e-05
40.72,7.4951e-05
40.73,7.48366e-05
40.74,7.47314e-05
40.75,7.46319e-05
40.76,7.45344e-05
40.77,7.44374e-05
40.78,7.43318e-05
40.79,7.42213e-05
40.8,7.4107e-05
40.81,7.39913e-05
40.82,7.38819e-05
40.83,7.37747e-05
40.84,7.36685e-05
40.85,7.35643e-05
40.86,7.34563e-05
40.87,7.33451e-05
40.88,7.32249e-05
40.89,7.30948e-05
40.9,7.29635e-05
40.91,7.28351e-05
40.92,7.27103e-05
40.93,7.25938e-05
40.94,7.24789e-05
40.95,7.23625e-05
40.96,7.22497e-05
40.97,7.21437e-05
40.98,7.20503e-05
40.99,7.19703e-05
41,7.18915e-05
41.01,7.18196e-05
41.02,7.17485e-05
41.03,7.16701e-05
41.04,7.15767e-05
41.05,7.1465e-05
41.06,7.13469e-05
41.07,7.12293e-05
41.08,7.11087e-05
41.09,7.09944e-05
41.1,7.08824e-05
41.11,7.07679e-05
41.12,7.06521e-05
41.13,7.05228e-05
41.14,7.03875e-05
41.15,7.02592e-05
41.16,7.01272e-05
41.17,6.99989e-05
41.18,6.9876e-05
41.19,6.97496e-05
41.2,6.96268e-05
41.21,6.95017e-05
41.22,6.93709e-05
41.23,6.92438e-05
41.24,6.91198e-05
41.25,6.90043e-05
41.26,6.88997e-05
41.27,6.87953e-05
41.28,6.8689e-05
41.29,6.85833e-05
41.3,6.84775e-05
41.31,6.83769e-05
41.32,6.82779e-05
41.33,6.81796e-05
41.34,6.80846e-05
41.35,6.7989e-05
41.36,6.78925e-05
41.37,6.77892e-05
41.38,6.76778e-05
41.39,6.75674e-05
41.4,6.74567e-05
41.41,6.73439e-05
41.42,6.72325e-05
41.43,6.71212e-05
41.44,6.70173e-05
41.45,6.69235e-05
41.46,6.6835e-05
41.47,6.67553e-05
41.48,6.66741e-05
41.49,6.65891e-05
41.5,6.65037e-05
41.51,6.64136e-05
41.52,6.63195e-05
41.53,6.62241e-05
41.54,6.6127e-05
41.55,6.60309e-05
41.56,6.59366e-05
41.57,6.58385e-05
41.58,6.57352e-05
41.59,6.56267e-05
41.6,6.55165e-05
41.61,6.54095e-05
41.62,6.53062e-05
41.63,6.52091e-05
41.64,6.51135e-05
41.65,6.50157e-05
41.66,6.49129e-05
41.67,6.4794e-05
41.68,6.46496e-05
41.69,6.44912e-05
41.7,6.43385e-05
41.71,6.41987e-05
41.72,6.40783e-05
41.73,6.39778e-05
41.74,6.38858e-05
41.75,6.37921e-05
41.76,6.36855e-05
41.77,6.35657e-05
41.78,6.34501e-05
41.79,6.33484e-05
41.8,6.32619e-05
41.81,6.31922e-05
41.82,6.31339e-05
41.83,6.30814e-05
41.84,6.30333e-05
41.85,6.29776e-05
41.86,6.29156e-05
41.87,6.28555e-05
41.88,6.2798e-05
41.89,6.27482e-05
41.9,6.27117e-05
41.91,6.26909e-05
41.92,6.26663e-05
41.93,6.2627e-05
41.94,6.25779e-05
41.95,6.25161e-05
41.96,6.24509e-05
41.97,6.23896e-05
41.98,6.23333e-05
41.99,6.2282e-05
42,6.22282e-05
42.01,6.21651e-05
42.02,6.20939e-05
42.03,6.2021e-05
42.04,6.19553e-05
42.05,6.19e-05
42.06,6.18522e-05
42.07,6.18143e-05
42.08,6.17835e-05
42.09,6.17506e-05
42.1,6.17065e-05
42.11,6.16496e-05
42.12,6.15854e-05
42.13,6.15169e-05
42.14,6.14485e-05
42.15,6.13832e-05
42.16,6.13183e-05
42.17,6.12486e-05
42.18,6.11734e-05
42.19,6.10937e-05
42.2,6.10145e-05
42.21,6.0941e-05
42.22,6.08751e-05
42.23,6.08168e-05
42.24,6.07684e-05
42.25,6.0723e-05
42.26,6.06797e-05
42.27,6.06428e-05
42.28,6.06063e-05
42.29,6.05726e-05
42.3,6.05436e-05
42.31,6.05126e-05
42.32,6.04745e-05
42.33,6.04269e-05
42.34,6.03725e-05
42.35,6.0316e-05
42.36,6.02575e-05
42.37,6.02033e-05
42.38,6.016e-05
42.39,6.01295e-05
42.4,6.01054e-05
42.41,6.00776e-05
42.42,6.00445e-05
42.43,6.00025e-05
42.44,5.99537e-05
42.45,5.99007e-05
42.46,5.98426e-05
42.47,5.97836e-05
42.48,5.97282e-05
42.49,5.96763e-05
42.5,5.96237e-05
42.51,5.95642e-05
42.52,5.94957e-05
42.53,5.94298e-05
42.54,5.93603e-05
42.55,5.92973e-05
42.56,5.92472e-05
42.57,5.91989e-05
42.58,5.91454e-05
42.59,5.90826e-05
42.6,5.90058e-05
42.61,5.8923e-05
42.62,5.88394e-05
42.63,5.87563e-05
42.64,5.86838e-05
42.65,5.86203e-05
42.66,5.85577e-05
42.67,5.84886e-05
42.68,5.84047e-05
42.69,5.8305e-05
42.7,5.8194e-05
42.71,5.80784e-05
42.72,5.79686e-05
42.73,5.78699e-05
42.74,5.77909e-05
42.75,5.77355e-05
42.76,5.76998e-05
42.77,5.76695e-05
42.78,5.76424e-05
42.79,5.76182e-05
42.8,5.75953e-05
42.81,5.75755e-05
42.82,5.75593e-05
42.83,5.75505e-05
42.84,5.75446e-05
42.85,5.75339e-05
42.86,5.75224e-05
42.87,5.75114e-05
42.88,5.74976e-05
42.89,5.7485e-05
42.9,5.74724e-05
42.91,5.74557e-05
42.92,5.74376e-05
42.93,5.74182e-05
42.94,5.73979e-05
42.95,5.73797e-05
42.96,5.7362e-05
42.97,5.73469e-05
42.98,5.73325e-05
42.99,5.7316e-05
43,5.72984e-05
43.01,5.72678e-05
43.02,5.72244e-05
43.03,5.71836e-05
43.04,5.71445e-05
43.05,5.71112e-05
43.06,5.70913e-05
43.07,5.70753e-05
43.08,5.70614e-05
43.09,5.70463e-05
43.1,5.70213e-05
43.11,5.69899e-05
43.12,5.6952e-05
43.13,5.69157e-05
43.14,5.68906e-05
43.15,5.68739e-05
43.16,5.68659e-05
43.17,5.68605e-05
43.18,5.68478e-05
43.19,5.6829e-05
43.2,5.68034e-05
43.21,5.67698e-05
43.22,5.67334e-05
43.23,5.66928e-05
43.24,5.6646e-05
43.25,5.65923e-05
43.26,5.65267e-05
43.27,5.64591e-05
43.28,5.63908e-05
43.29,5.63108e-05
43.3,5.62342e-05
43.31,5.61645e-05
43.32,5.60951e-05
43.33,5.60452e-05
43.34,5.60074e-05
43.35,5.59689e-05
43.36,5.59388e-05
43.37,5.59047e-05
43.38,5.58673e-05
43.39,5.58389e-05
43.4,5.5805e-05
43.41,5.57644e-05
43.42,5.57192e-05
43.43,5.56588e-05
43.44,5.55921e-05
43.45,5.55167e-05
43.46,5.54314e-05
43.47,5.53453e-05
43.48,5.52622e-05
43.49,5.51811e-05
43.5,5.50982e-05
43.51,5.50059e-05
43.52,5.49062e-05
43.53,5.47982e-05
43.54,5.46887e-05
43.55,5.4589e-05
43.56,5.45006e-05
43.57,5.44204e-05
43.58,5.43424e-05
43.59,5.42576e-05
43.6,5.41691e-05
43.61,5.40776e-05
43.62,5.39841e-05
43.63,5.38961e-05
43.64,5.38121e-05
43.65,5.37304e-05
43.66,5.36487e-05
43.67,5.35592e-05
43.68,5.346e-05
43.69,5.3354e-05
43.7,5.3239e-05
43.71,5.3117e-05
43.72,5.29971e-05
43.73,5.28899e-05
43.74,5.28062e-05
43.75,5.27348e-05
43.76,5.26612e-05
43.77,5.25888e-05
43.78,5.25102e-05
43.79,5.24323e-05
43.8,5.23638e-05
43.81,5.22955e-05
43.82,5.2237e-05
43.83,5.2189e-05
43.84,5.21364e-05
43.85,5.20853e-05
43.86,5.2028e-05
43.87,5.19575e-05
43.88,5.18782e-05
43.89,5.17829e-05
43.9,5.16764e-05
43.91,5.15612e-05
43.92,5.14445e-05
43.93,5.13363e-05
43.94,5.12299e-05
43.95,5.11285e-05
43.96,5.10413e-05
43.97,5.09645e-05
43.98,5.09021e-05
43.99,5.08511e-05
44,5.08011e-05
44.01,5.07492e-05
44.02,5.0693e-05
44.03,5.06369e-05
44.04,5.05918e-05
44.05,5.05513e-05
44.06,5.0518e-05
44.07,5.04916e-05
44.08,5.04623e-05
44.09,5.04349e-05
44.1,5.04076e-05
44.11,5.03793e-05
44.12,5.03538e-05
44.13,5.03304e-05
44.14,5.03082e-05
44.15,5.02878e-05
44.16,5.0266e-05
44.17,5.02445e-05
44.18,5.02237e-05
44.19,5.02042e-05
44.2,5.01899e-05
44.21,5.01805e-05
44.22,5.01749e-05
44.23,5.0171e-05
44.24,5.01623e-05
44.25,5.01482e-05
44.26,5.01289e-05
44.27,5.01048e-05
44.28,5.00781e-05
44.29,5.00487e-05
44.3,5.00215e-05
44.31,4.99992e-05
44.32,4.9976e-05
44.33,4.99519e-05
44.34,4.99287e-05
44.35,4.98979e-05
44.36,4.98582e-05
44.37,4.98092e-05
44.38,4.97518e-05
44.39,4.96951e-05
44.4,4.9638e-05
44.41,4.95808e-05
44.42,4.95239e-05
44.43,4.94628e-05
44.44,4.93982e-05
44.45,4.93294e-05
44.46,4.92523e-05
44.47,4.91672e-05
44.48,4.90788e-05
44.49,4.89918e-05
44.5,4.89049e-05
44.51,4.88179e-05
44.52,4.87319e-05
44.53,4.86448e-05
44.54,4.85548e-05
44.55,4.84614e-05
44.56,4.83662e-05
44.57,4.8278e-05
44.58,4.82003e-05
44.59,4.81279e-05
44.6,4.80602e-05
44.61,4.79967e-05
44.62,4.79352e-05
44.63,4.78652e-05
44.64,4.77827e-05
44.65,4.7691e-05
44.66,4.75942e-05
44.67,4.74937e-05
44.68,4.73946e-05
44.69,4.72943e-05
44.7,4.7185e-05
44.71,4.70705e-05
44.72,4.69554e-05
44.73,4.68408e-05
44.74,4.67316e-05
44.75,4.66281e-05
44.76,4.65303e-05
44.77,4.64375e-05
44.78,4.63432e-05
44.79,4.62449e-05
44.8,4.61416e-05
44.81,4.60363e-05
44.82,4.59322e-05
44.83,4.58342e-05
44.84,4.57469e-05
44.85,4.56667e-05
44.86,4.55886e-05
44.87,4.55061e-05
44.88,4.54161e-05
44.89,4.53261e-05
44.9,4.52422e-05
44.91,4.51609e-05
44.92,4.50856e-05
44.93,4.50164e-05
44.94,4.49494e-05
44.95,4.48847e-05
44.96,4.48205e-05
44.97,4.4755e-05
44.98,4.46942e-05
44.99,4.46381e-05
45,4.4589e-05
45.01,4.45473e-05
45.02,4.45088e-05
45.03,4.44727e-05
45.04,4.44344e-05
45.05,4.43918e-05
45.06,4.43479e-05
45.07,4.43035e-05
45.08,4.4262e-05
45.09,4.42298e-05
45.1,4.42065e-05
45.11,4.41939e-05
45.12,4.41878e-05
45.13,4.418e-05
45.14,4.41719e-05
45.15,4.41618e-05
45.16,4.41527e-05
45.17,4.41466e-05
45.18,4.41385e-05
45.19,4.41288e-05
45.2,4.41132e-05
45.21,4.4081e-05
45.22,4.40299e-05
45.23,4.39621e-05
45.24,4.38842e-05
45.25,4.38065e-05
45.26,4.37389e-05
45.27,4.36802e-05
45.28,4.36239e-05
45.29,4.3566e-05
45.3,4.35065e-05
45.31,4.34529e-05
45.32,4.34141e-05
45.33,4.33787e-05
45.34,4.33455e-05
45.35,4.33072e-05
45.36,4.32578e-05
45.37,4.32094e-05
45.38,4.31549e-05
45.39,4.30946e-05
45.4,4.30412e-05
45.41,4.29908e-05
45.42,4.29416e-05
45.43,4.2888e-05
45.44,4.28194e-05
45.45,4.27484e-05
45.46,4.26727e-05
45.47,4.25899e-05
45.48,4.25106e-05
45.49,4.24383e-05
45.5,4.23818e-05
45.51,4.23256e-05
45.52,4.22657e-05
45.53,4.22159e-05
45.54,4.21651e-05
45.55,4.21228e-05
45.56,4.20922e-05
45.57,4.20678e-05
45.58,4.20516e-05
45.59,4.20378e-05
45.6,4.2017e-05
45.61,4.19934e-05
45.62,4.19652e-05
45.63,4.19354e-05
45.64,4.1913e-05
45.65,4.18962e-05
45.66,4.18894e-05
45.67,4.18931e-05
45.68,4.18988e-05
45.69,4.19045e-05
45.7,4.19085e-05
45.71,4.19112e-05
45.72,4.19197e-05
45.73,4.19323e-05
45.74,4.19477e-05
45.75,4.19635e-05
45.76,4.19754e-05
45.77,4.19837e-05
45.78,4.19867e-05
45.79,4.19821e-05
45.8,4.19772e-05
45.81,4.19779e-05
45.82,4.19838e-05
45.83,4.19875e-05
45.84,4.19863e-05
45.85,4.19838e-05
45.86,4.19837e-05
45.87,4.19926e-05
45.88,4.20101e-05
45.89,4.20401e-05
45.9,4.20812e-05
45.91,4.21257e-05
45.92,4.21675e-05
45.93,4.21949e-05
45.94,4.22059e-05
45.95,4.2205e-05
45.96,4.21989e-05
45.97,4.21934e-05
45.98,4.21941e-05
45.99,4.21978e-05
46,4.22027e-05
46.01,4.22082e-05
46.02,4.22105e-05
46.03,4.22128e-05
46.04,4.22185e-05
46.05,4.22257e-05
46.06,4.22338e-05
46.07,4.22403e-05
46.08,4.22435e-05
46.09,4.22431e-05
46.1,4.22372e-05
46.11,4.22251e-05
46.12,4.22121e-05
46.13,4.22028e-05
46.14,4.22076e-05
46.15,4.22281e-05
46.16,4.22478e-05
46.17,4.22625e-05
46.18,4.2271e-05
46.19,4.22731e-05
46.2,4.22758e-05
46.21,4.22844e-05
46.22,4.23046e-05
46.23,4.23308e-05
46.24,4.23539e-05
46.25,4.23726e-05
46.26,4.23758e-05
46.27,4.23643e-05
46.28,4.23458e-05
46.29,4.23199e-05
46.3,4.2289e-05
46.31,4.22556e-05
46.32,4.22219e-05
46.33,4.21814e-05
46.34,4.21285e-05
46.35,4.20643e-05
46.36,4.19946e-05
46.37,4.19296e-05
46.38,4.18768e-05
46.39,4.18349e-05
46.4,4.1803e-05
46.41,4.17715e-05
46.42,4.17327e-05
46.43,4.16883e-05
46.44,4.16366e-05
46.45,4.15803e-05
46.46,4.15272e-05
46.47,4.14706e-05
46.48,4.14e-05
46.49,4.1324e-05
46.5,4.12488e-05
46.51,4.11769e-05
46.52,4.1105e-05
46.53,4.10334e-05
46.54,4.09628e-05
46.55,4.08938e-05
46.56,4.08273e-05
46.57,4.07607e-05
46.58,4.06937e-05
46.59,4.06261e-05
46.6,4.05577e-05
46.61,4.04911e-05
46.62,4.04274e-05
46.63,4.03718e-05
46.64,4.03276e-05
46.65,4.02865e-05
46.66,4.02444e-05
46.67,4.02007e-05
46.68,4.01515e-05
46.69,4.00984e-05
46.7,4.00448e-05
46.71,3.99937e-05
46.72,3.99504e-05
46.73,3.99029e-05
46.74,3.98495e-05
46.75,3.97924e-05
46.76,3.97278e-05
46.77,3.96703e-05
46.78,3.96184e-05
46.79,3.95694e-05
46.8,3.95318e-05
46.81,3.94947e-05
46.82,3.94555e-05
46.83,3.94165e-05
46.84,3.93697e-05
46.85,3.93216e-05
46.86,3.92805e-05
46.87,3.92409e-05
46.88,3.9205e-05
46.89,3.91671e-05
46.9,3.91193e-05
46.91,3.90581e-05
46.92,3.89758e-05
46.93,3.88849e-05
46.94,3.87948e-05
46.95,3.86997e-05
46.96,3.86081e-05
46.97,3.85222e-05
46.98,3.84415e-05
46.99,3.8368e-05
47,3.82956e-05
47.01,3.82235e-05
47.02,3.81512e-05
47.03,3.80769e-05
47.04,3.8005e-05
47.05,3.79366e-05
47.06,3.78718e-05
47.07,3.7813e-05
47.08,3.77577e-05
47.09,3.77033e-05
47.1,3.76529e-05
47.11,3.7603e-05
47.12,3.75536e-05
47.13,3.75098e-05
47.14,3.74799e-05
47.15,3.74542e-05
47.16,3.74146e-05
47.17,3.73626e-05
47.18,3.73071e-05
47.19,3.72432e-05
47.2,3.718e-05
47.21,3.71221e-05
47.22,3.70666e-05
47.23,3.70155e-05
47.24,3.69575e-05
47.25,3.68856e-05
47.26,3.68036e-05
47.27,3.67127e-05
47.28,3.66233e-05
47.29,3.65432e-05
47.3,3.64651e-05
47.31,3.63894e-05
47.32,3.63103e-05
47.33,3.62224e-05
47.34,3.61314e-05
47.35,3.60367e-05
47.36,3.59449e-05
47.37,3.58592e-05
47.38,3.57746e-05
47.39,3.56884e-05
47.4,3.55955e-05
47.41,3.54957e-05
47.42,3.54077e-05
47.43,3.5337e-05
47.44,3.52698e-05
47.45,3.52073e-05
47.46,3.51525e-05
47.47,3.51015e-05
47.48,3.50496e-05
47.49,3.49806e-05
47.5,3.48898e-05
47.51,3.47949e-05
47.52,3.46944e-05
47.53,3.45894e-05
47.54,3.44885e-05
47.55,3.43931e-05
47.56,3.4305e-05
47.57,3.42201e-05
47.58,3.41345e-05
47.59,3.40567e-05
47.6,3.39927e-05
47.61,3.39382e-05
47.62,3.3892e-05
47.63,3.38538e-05
47.64,3.38183e-05
47.65,3.37816e-05
47.66,3.3741e-05
47.67,3.36975e-05
47.68,3.36528e-05
47.69,3.36043e-05
47.7,3.35482e-05
47.71,3.34888e-05
47.72,3.34311e-05
47.73,3.33749e-05
47.74,3.33144e-05
47.75,3.32517e-05
47.76,3.31907e-05
47.77,3.3137e-05
47.78,3.30872e-05
47.79,3.30379e-05
47.8,3.29939e-05
47.81,3.29384e-05
47.82,3.28638e-05
47.83,3.27821e-05
47.84,3.2677e-05
47.85,3.25624e-05
47.86,3.24485e-05
47.87,3.23336e-05
47.88,3.22291e-05
47.89,3.21264e-05
47.9,3.20232e-05
47.91,3.1928e-05
47.92,3.18299e-05
47.93,3.17369e-05
47.94,3.16594e-05
47.95,3.15947e-05
47.96,3.15461e-05
47.97,3.15033e-05
47.98,3.14563e-05
47.99,3.14056e-05
48,3.13463e-05
48.01,3.1283e-05
48.02,3.12264e-05
48.03,3.11783e-05
48.04,3.11483e-05
48.05,3.11338e-05
48.06,3.11229e-05
48.07,3.11145e-05
48.08,3.11006e-05
48.09,3.10786e-05
48.1,3.10538e-05
48.11,3.10239e-05
48.12,3.09931e-05
48.13,3.0965e-05
48.14,3.0936e-05
48.15,3.09046e-05
48.16,3.08671e-05
48.17,3.08219e-05
48.18,3.07793e-05
48.19,3.07429e-05
48.2,3.07166e-05
48.21,3.07036e-05
48.22,3.06938e-05
48.23,3.06816e-05
48.24,3.06661e-05
48.25,3.06462e-05
48.26,3.0628e-05
48.27,3.06169e-05
48.28,3.06143e-05
48.29,3.06188e-05
48.3,3.06228e-05
48.31,3.06177e-05
48.32,3.06009e-05
48.33,3.05743e-05
48.34,3.05452e-05
48.35,3.05203e-05
48.36,3.05041e-05
48.37,3.0496e-05
48.38,3.04905e-05
48.39,3.04806e-05
48.4,3.04636e-05
48.41,3.04456e-05
48.42,3.04293e-05
48.43,3.04195e-05
48.44,3.04169e-05
48.45,3.04156e-05
48.46,3.04073e-05
48.47,3.0388e-05
48.48,3.03554e-05
48.49,3.03112e-05
48.5,3.02606e-05
48.51,3.021e-05
48.52,3.01635e-05
48.53,3.01249e-05
48.54,3.00885e-05
48.55,3.00452e-05
48.56,2.9987e-05
48.57,2.99262e-05
48.58,2.98713e-05
48.59,2.98248e-05
48.6,2.97912e-05
48.61,2.97666e-05
48.62,2.97459e-05
48.63,2.97257e-05
48.64,2.96973e-05
48.65,2.96621e-05
48.66,2.96281e-05
48.67,2.95992e-05
48.68,2.95813e-05
48.69,2.95723e-05
48.7,2.95659e-05
48.71,2.95608e-05
48.72,2.95524e-05
48.73,2.9544e-05
48.74,2.95483e-05
48.75,2.9569e-05
48.76,2.95969e-05
48.77,2.96351e-05
48.78,2.9684e-05
48.79,2.97382e-05
48.8,2.97927e-05
48.81,2.98462e-05
48.82,2.99107e-05
48.83,2.99722e-05
48.84,3.00158e-05
48.85,3.005e-05
48.86,3.00726e-05
48.87,3.00819e-05
48.88,3.00833e-05
48.89,3.00794e-05
48.9,3.00805e-05
48.91,3.00899e-05
48.92,3.01012e-05
48.93,3.01163e-05
48.94,3.01297e-05
48.95,3.01361e-05
48.96,3.01368e-05
48.97,3.01269e-05
48.98,3.01127e-05
48.99,3.00966e-05
49,3.00826e-05
49.01,3.00775e-05
49.02,3.00791e-05
49.03,3.00893e-05
49.04,3.01081e-05
49.05,3.01333e-05
49.06,3.01663e-05
49.07,3.02063e-05
49.08,3.02425e-05
49.09,3.02677e-05
49.1,3.02837e-05
49.11,3.02919e-05
49.12,3.02878e-05
49.13,3.02704e-05
49.14,3.02398e-05
49.15,3.0196e-05
49.16,3.01432e-05
49.17,3.00964e-05
49.18,3.00604e-05
49.19,3.00277e-05
49.2,2.99967e-05
49.21,2.99579e-05
49.22,2.99092e-05
49.23,2.98651e-05
49.24,2.98212e-05
49.25,2.9784e-05
49.26,2.97588e-05
49.27,2.97416e-05
49.28,2.97311e-05
49.29,2.9724e-05
49.3,2.97106e-05
49.31,2.96938e-05
49.32,2.9676e-05
49.33,2.96572e-05
49.34,2.96432e-05
49.35,2.96311e-05
49.36,2.96197e-05
49.37,2.96057e-05
49.38,2.95866e-05
49.39,2.95679e-05
49.4,2.95538e-05
49.41,2.95457e-05
49.42,2.95469e-05
49.43,2.95544e-05
49.44,2.9557e-05
49.45,2.95514e-05
49.46,2.95349e-05
49.47,2.95068e-05
49.48,2.9474e-05
49.49,2.944e-05
49.5,2.94049e-05
49.51,2.93697e-05
49.52,2.93328e-05
49.53,2.92958e-05
49.54,2.92547e-05
49.55,2.921e-05
49.56,2.91662e-05
49.57,2.91253e-05
49.58,2.90894e-05
49.59,2.90581e-05
49.6,2.9029e-05
49.61,2.89993e-05
49.62,2.89677e-05
49.63,2.89366e-05
49.64,2.89055e-05
49.65,2.88728e-05
49.66,2.88388e-05
49.67,2.88078e-05
49.68,2.87741e-05
49.69,2.87295e-05
49.7,2.86851e-05
49.71,2.86435e-05
49.72,2.85973e-05
49.73,2.85539e-05
49.74,2.85051e-05
49.75,2.84465e-05
49.76,2.83844e-05
49.77,2.83124e-05
49.78,2.8234e-05
49.79,2.81549e-05
49.8,2.80735e-05
49.81,2.79969e-05
49.82,2.79201e-05
49.83,2.78337e-05
49.84,2.77424e-05
49.85,2.76507e-05
49.86,2.75573e-05
49.87,2.74686e-05
49.88,2.73874e-05
49.89,2.73093e-05
49.9,2.72259e-05
49.91,2.71373e-05
49.92,2.70494e-05
49.93,2.69624e-05
49.94,2.68814e-05
49.95,2.68147e-05
49.96,2.6758e-05
49.97,2.67106e-05
49.98,2.66704e-05
49.99,2.66348e-05
50,2.66091e-05
50.01,2.65833e-05
50.02,2.65551e-05
50.03,2.65296e-05
50.04,2.64977e-05
50.05,2.64576e-05
50.06,2.64211e-05
50.07,2.63846e-05
50.08,2.63455e-05
50.09,2.631e-05
50.1,2.6273e-05
50.11,2.6234e-05
50.12,2.61924e-05
50.13,2.61483e-05
50.14,2.61055e-05
50.15,2.60594e-05
50.16,2.60103e-05
50.17,2.59649e-05
50.18,2.59216e-05
50.19,2.58818e-05
50.2,2.58458e-05
50.21,2.58104e-05
50.22,2.57737e-05
50.23,2.57329e-05
50.24,2.56828e-05
50.25,2.56198e-05
50.26,2.55552e-05
50.27,2.54947e-05
50.28,2.5437e-05
50.29,2.53843e-05
50.3,2.53374e-05
50.31,2.52933e-05
50.32,2.5261e-05
50.33,2.52435e-05
50.34,2.5238e-05
50.35,2.52469e-05
50.36,2.52658e-05
50.37,2.52846e-05
50.38,2.52997e-05
50.39,2.53073e-05
50.4,2.53076e-05
50.41,2.53051e-05
50.42,2.53008e-05
50.43,2.5303e-05
50.44,2.53122e-05
50.45,2.53263e-05
50.46,2.53456e-05
50.47,2.53616e-05
50.48,2.53682e-05
50.49,2.53664e-05
50.5,2.53578e-05
50.51,2.53474e-05
50.52,2.5338e-05
50.53,2.53306e-05
50.54,2.53264e-05
50.55,2.53202e-05
50.56,2.53078e-05
50.57,2.52917e-05
50.58,2.52729e-05
50.59,2.5253e-05
50.6,2.52351e-05
50.61,2.52209e-05
50.62,2.52122e-05
50.63,2.52079e-05
50.64,2.52052e-05
50.65,2.52025e-05
50.66,2.51962e-05
50.67,2.51819e-05
50.68,2.51662e-05
50.69,2.51524e-05
50.7,2.51423e-05
50.71,2.51357e-05
50.72,2.51261e-05
50.73,2.51087e-05
50.74,2.50809e-05
50.75,2.5042e-05
50.76,2.49978e-05
50.77,2.49522e-05
50.78,2.49124e-05
50.79,2.48782e-05
50.8,2.48379e-05
50.81,2.47854e-05
50.82,2.47256e-05
50.83,2.46603e-05
50.84,2.4596e-05
50.85,2.45373e-05
50.86,2.44857e-05
50.87,2.44423e-05
50.88,2.44016e-05
50.89,2.43583e-05
50.9,2.43089e-05
50.91,2.4253e-05
50.92,2.41993e-05
50.93,2.41515e-05
50.94,2.41107e-05
50.95,2.40777e-05
50.96,2.40486e-05
50.97,2.40186e-05
50.98,2.39855e-05
50.99,2.39544e-05
51,2.39275e-05
51.01,2.38995e-05
51.02,2.38736e-05
51.03,2.38527e-05
51.04,2.38323e-05
51.05,2.3807e-05
51.06,2.37746e-05
51.07,2.37345e-05
51.08,2.36879e-05
51.09,2.36336e-05
51.1,2.35748e-05
51.11,2.35174e-05
51.12,2.34551e-05
51.13,2.33894e-05
51.14,2.33229e-05
51.15,2.32526e-05
51.16,2.31862e-05
51.17,2.31156e-05
51.18,2.30406e-05
51.19,2.29686e-05
51.2,2.28917e-05
51.21,2.28114e-05
51.22,2.27345e-05
51.23,2.26633e-05
51.24,2.26035e-05
51.25,2.25565e-05
51.26,2.25204e-05
51.27,2.2499e-05
51.28,2.24847e-05
51.29,2.24704e-05
51.3,2.24565e-05
51.31,2.24363e-05
51.32,2.24096e-05
51.33,2.23802e-05
51.34,2.23472e-05
51.35,2.23139e-05
51.36,2.22787e-05
51.37,2.22412e-05
51.38,2.22023e-05
51.39,2.21568e-05
51.4,2.21073e-05
51.41,2.20559e-05
51.42,2.20058e-05
51.43,2.19645e-05
51.44,2.19308e-05
51.45,2.18995e-05
51.46,2.18703e-05
51.47,2.18418e-05
51.48,2.18107e-05
51.49,2.17775e-05
51.5,2.1743e-05
51.51,2.17107e-05
51.52,2.16815e-05
51.53,2.16493e-05
51.54,2.16142e-05
51.55,2.15733e-05
51.56,2.15238e-05
51.57,2.14722e-05
51.58,2.14191e-05
51.59,2.13623e-05
51.6,2.13045e-05
51.61,2.12424e-05
51.62,2.11765e-05
51.63,2.11114e-05
51.64,2.10537e-05
51.65,2.1002e-05
51.66,2.09566e-05
51.67,2.09117e-05
51.68,2.08697e-05
51.69,2.08358e-05
51.7,2.08041e-05
51.71,2.07701e-05
51.72,2.07333e-05
51.73,2.07019e-05
51.74,2.0686e-05
51.75,2.06797e-05
51.76,2.06837e-05
51.77,2.06979e-05
51.78,2.07118e-05
51.79,2.07261e-05
51.8,2.07387e-05
51.81,2.07494e-05
51.82,2.07647e-05
51.83,2.07855e-05
51.84,2.08134e-05
51.85,2.08475e-05
51.86,2.08778e-05
51.87,2.09026e-05
51.88,2.09227e-05
51.89,2.09392e-05
51.9,2.09583e-05
51.91,2.09851e-05
51.92,2.10219e-05
51.93,2.10682e-05
51.94,2.11167e-05
51.95,2.1161e-05
51.96,2.12023e-05
51.97,2.12382e-05
51.98,2.12685e-05
51.99,2.13035e-05
52,2.13476e-05
52.01,2.13889e-05
52.02,2.14281e-05
52.03,2.14595e-05
52.04,2.14732e-05
52.05,2.14809e-05
52.06,2.14827e-05
52.07,2.14774e-05
52.08,2.14646e-05
52.09,2.1442e-05
52.1,2.14134e-05
52.11,2.13754e-05
52.12,2.13256e-05
52.13,2.127e-05
52.14,2.12072e-05
52.15,2.1142e-05
52.16,2.10821e-05
52.17,2.10249e-05
52.18,2.09706e-05
52.19,2.09153e-05
52.2,2.08528e-05
52.21,2.0785e-05
52.22,2.07152e-05
52.23,2.06471e-05
52.24,2.05809e-05
52.25,2.05198e-05
52.26,2.04675e-05
52.27,2.04235e-05
52.28,2.0389e-05
52.29,2.03685e-05
52.3,2.03619e-05
52.31,2.03593e-05
52.32,2.03578e-05
52.33,2.03537e-05
52.34,2.03426e-05
52.35,2.03305e-05
52.36,2.03177e-05
52.37,2.03031e-05
52.38,2.0288e-05
52.39,2.02695e-05
52.4,2.02458e-05
52.41,2.02168e-05
52.42,2.01935e-05
52.43,2.01767e-05
52.44,2.01622e-05
52.45,2.01504e-05
52.46,2.01353e-05
52.47,2.01172e-05
52.48,2.01008e-05
52.49,2.00846e-05
52.5,2.00697e-05
52.51,2.00569e-05
52.52,2.00461e-05
52.53,2.00398e-05
52.54,2.00387e-05
52.55,2.00386e-05
52.56,2.00346e-05
52.57,2.00226e-05
52.58,2.00079e-05
52.59,1.99901e-05
52.6,1.99707e-05
52.61,1.99588e-05
52.62,1.99467e-05
52.63,1.99319e-05
52.64,1.99159e-05
52.65,1.98942e-05
52.66,1.98686e-05
52.67,1.98387e-05
52.68,1.98045e-05
52.69,1.97726e-05
52.7,1.97443e-05
52.71,1.972e-05
52.72,1.97043e-05
52.73,1.96988e-05
52.74,1.97053e-05
52.75,1.9717e-05
52.76,1.9723e-05
52.77,1.97249e-05
52.78,1.97227e-05
52.79,1.97136e-05
52.8,1.97052e-05
52.81,1.97009e-05
52.82,1.97093e-05
52.83,1.97264e-05
52.84,1.97365e-05
52.85,1.97404e-05
52.86,1.97354e-05
52.87,1.97171e-05
52.88,1.96904e-05
52.89,1.9655e-05
52.9,1.96158e-05
52.91,1.95773e-05
52.92,1.95371e-05
52.93,1.95092e-05
52.94,1.94922e-05
52.95,1.94683e-05
52.96,1.94448e-05
52.97,1.94182e-05
52.98,1.9384e-05
52.99,1.93544e-05
53,1.93271e-05
53.01,1.93024e-05
53.02,1.92824e-05
53.03,1.92545e-05
53.04,1.92149e-05
53.05,1.91703e-05
53.06,1.91239e-05
53.07,1.90839e-05
53.08,1.90517e-05
53.09,1.90231e-05
53.1,1.90023e-05
53.11,1.89825e-05
53.12,1.89553e-05
53.13,1.89244e-05
53.14,1.88954e-05
53.15,1.88714e-05
53.16,1.88538e-05
53.17,1.88413e-05
53.18,1.88279e-05
53.19,1.8809e-05
53.2,1.87827e-05
53.21,1.87524e-05
53.22,1.87172e-05
53.23,1.86756e-05
53.24,1.86289e-05
53.25,1.85796e-05
53.26,1.85277e-05
53.27,1.84707e-05
53.28,1.84125e-05
53.29,1.83508e-05
53.3,1.82863e-05
53.31,1.82302e-05
53.32,1.81872e-05
53.33,1.81494e-05
53.34,1.81176e-05
53.35,1.80905e-05
53.36,1.80535e-05
53.37,1.80042e-05
53.38,1.79411e-05
53.39,1.78665e-05
53.4,1.7789e-05
53.41,1.77105e-05
53.42,1.76314e-05
53.43,1.75518e-05
53.44,1.74681e-05
53.45,1.73818e-05
53.46,1.72951e-05
53.47,1.72116e-05
53.48,1.71408e-05
53.49,1.70877e-05
53.5,1.70463e-05
53.51,1.70088e-05
53.52,1.69699e-05
53.53,1.69257e-05
53.54,1.68775e-05
53.55,1.68288e-05
53.56,1.67867e-05
53.57,1.67616e-05
53.58,1.67572e-05
53.59,1.67647e-05
53.6,1.67725e-05
53.61,1.67788e-05
53.62,1.67753e-05
53.63,1.67635e-05
53.64,1.67456e-05
53.65,1.67168e-05
53.66,1.66843e-05
53.67,1.66524e-05
53.68,1.66167e-05
53.69,1.65761e-05
53.7,1.652e-05
53.71,1.64532e-05
53.72,1.63863e-05
53.73,1.63178e-05
53.74,1.62552e-05
53.75,1.62037e-05
53.76,1.61611e-05
53.77,1.61216e-05
53.78,1.60765e-05
53.79,1.60245e-05
53.8,1.59721e-05
53.81,1.59244e-05
53.82,1.58825e-05
53.83,1.58507e-05
53.84,1.58288e-05
53.85,1.58104e-05
53.86,1.57954e-05
53.87,1.57825e-05
53.88,1.57714e-05
53.89,1.57645e-05
53.9,1.57639e-05
53.91,1.57671e-05
53.92,1.57688e-05
53.93,1.57692e-05
53.94,1.57638e-05
53.95,1.57534e-05
53.96,1.5744e-05
53.97,1.57371e-05
53.98,1.5733e-05
53.99,1.57341e-05
54,1.5738e-05
54.01,1.57399e-05
54.02,1.57354e-05
54.03,1.57232e-05
54.04,1.57036e-05
54.05,1.56816e-05
54.06,1.56637e-05
54.07,1.56495e-05
54.08,1.56376e-05
54.09,1.56339e-05
54.1,1.56424e-05
54.11,1.56514e-05
54.12,1.5655e-05
54.13,1.56547e-05
54.14,1.5645e-05
54.15,1.563e-05
54.16,1.56183e-05
54.17,1.56022e-05
54.18,1.55859e-05
54.19,1.55641e-05
54.2,1.55366e-05
54.21,1.55097e-05
54.22,1.54789e-05
54.23,1.54408e-05
54.24,1.53993e-05
54.25,1.53493e-05
54.26,1.52974e-05
54.27,1.52415e-05
54.28,1.51807e-05
54.29,1.51246e-05
54.3,1.507e-05
54.31,1.50213e-05
54.32,1.49877e-05
54.33,1.49594e-05
54.34,1.49372e-05
54.35,1.49192e-05
54.36,1.48929e-05
54.37,1.48628e-05
54.38,1.48252e-05
54.39,1.47757e-05
54.4,1.47197e-05
54.41,1.46575e-05
54.42,1.45918e-05
54.43,1.45325e-05
54.44,1.44785e-05
54.45,1.44298e-05
54.46,1.43817e-05
54.47,1.43291e-05
54.48,1.42741e-05
54.49,1.42139e-05
54.5,1.41535e-05
54.51,1.41065e-05
54.52,1.40665e-05
54.53,1.40282e-05
54.54,1.39913e-05
54.55,1.39459e-05
54.56,1.38968e-05
54.57,1.38551e-05
54.58,1.38205e-05
54.59,1.37954e-05
54.6,1.37849e-05
54.61,1.37851e-05
54.62,1.37877e-05
54.63,1.37862e-05
54.64,1.37805e-05
54.65,1.37757e-05
54.66,1.37741e-05
54.67,1.37797e-05
54.68,1.37955e-05
54.69,1.38191e-05
54.7,1.38465e-05
54.71,1.38752e-05
54.72,1.39057e-05
54.73,1.39355e-05
54.74,1.39622e-05
54.75,1.39904e-05
54.76,1.40235e-05
54.77,1.40595e-05
54.78,1.41075e-05
54.79,1.41668e-05
54.8,1.42242e-05
54.81,1.4288e-05
54.82,1.43565e-05
54.83,1.44342e-05
54.84,1.45251e-05
54.85,1.46119e-05
54.86,1.46943e-05
54.87,1.47703e-05
54.88,1.48278e-05
54.89,1.48772e-05
54.9,1.49163e-05
54.91,1.49465e-05
54.92,1.49784e-05
54.93,1.50084e-05
54.94,1.50375e-05
54.95,1.50701e-05
54.96,1.5091e-05
54.97,1.51015e-05
54.98,1.51048e-05
54.99,1.50919e-05
55,1.50737e-05
55.01,1.50503e-05
55.02,1.50148e-05
55.03,1.49726e-05
55.04,1.49247e-05
55.05,1.48738e-05
55.06,1.48252e-05
55.07,1.47766e-05
55.08,1.47338e-05
55.09,1.46946e-05
55.1,1.46484e-05
55.11,1.45948e-05
55.12,1.45289e-05
55.13,1.44488e-05
55.14,1.43637e-05
55.15,1.42807e-05
55.16,1.42095e-05
55.17,1.41504e-05
55.18,1.40985e-05
55.19,1.40544e-05
55.2,1.40042e-05
55.21,1.39416e-05
55.22,1.38749e-05
55.23,1.38003e-05
55.24,1.37168e-05
55.25,1.36321e-05
55.26,1.3549e-05
55.27,1.34672e-05
55.28,1.33831e-05
55.29,1.32932e-05
55.3,1.32025e-05
55.31,1.31128e-05
55.32,1.30245e-05
55.33,1.29396e-05
55.34,1.28577e-05
55.35,1.27786e-05
55.36,1.27033e-05
55.37,1.26282e-05
55.38,1.25475e-05
55.39,1.2469e-05
55.4,1.23998e-05
55.41,1.23502e-05
55.42,1.23281e-05
55.43,1.23132e-05
55.44,1.2298e-05
55.45,1.22818e-05
55.46,1.22457e-05
55.47,1.21994e-05
55.48,1.21469e-05
55.49,1.2091e-05
55.5,1.204e-05
55.51,1.19828e-05
55.52,1.19231e-05
55.53,1.18602e-05
55.54,1.17812e-05
55.55,1.16977e-05
55.56,1.16146e-05
55.57,1.1527e-05
55.58,1.14533e-05
55.59,1.13895e-05
55.6,1.1326e-05
55.61,1.12648e-05
55.62,1.11933e-05
55.63,1.11153e-05
55.64,1.10434e-05
55.65,1.0978e-05
55.66,1.09236e-05
55.67,1.08812e-05
55.68,1.08427e-05
55.69,1.08079e-05
55.7,1.07704e-05
55.71,1.07274e-05
55.72,1.06827e-05
55.73,1.06353e-05
55.74,1.05884e-05
55.75,1.05433e-05
55.76,1.05018e-05
55.77,1.04711e-05
55.78,1.0448e-05
55.79,1.04246e-05
55.8,1.04018e-05
55.81,1.03779e-05
55.82,1.03574e-05
55.83,1.03396e-05
55.84,1.03157e-05
55.85,1.02947e-05
55.86,1.02721e-05
55.87,1.0243e-05
55.88,1.02153e-05
55.89,1.01837e-05
55.9,1.01463e-05
55.91,1.01102e-05
55.92,1.00741e-05
55.93,1.00409e-05
55.94,1.00082e-05
55.95,9.96596e-06
55.96,9.9159e-06
55.97,9.85626e-06
55.98,9.78364e-06
55.99,9.7038e-06
56,9.61926e-06
56.01,9.53496e-06
56.02,9.45941e-06
56.03,9.39063e-06
56.04,9.32541e-06
56.05,9.26513e-06
56.06,9.20706e-06
56.07,9.15376e-06
56.08,9.10874e-06
56.09,9.07076e-06
56.1,9.03854e-06
56.11,9.01019e-06
56.12,8.98488e-06
56.13,8.9592e-06
56.14,8.92754e-06
56.15,8.88518e-06
56.16,8.8261e-06
56.17,8.7507e-06
56.18,8.66819e-06
56.19,8.58466e-06
56.2,8.49937e-06
56.21,8.43044e-06
56.22,8.38145e-06
56.23,8.34356e-06
56.24,8.31989e-06
56.25,8.30527e-06
56.26,8.29305e-06
56.27,8.28351e-06
56.28,8.27337e-06
56.29,8.26223e-06
56.3,8.25655e-06
56.31,8.25602e-06
56.32,8.2576e-06
56.33,8.25359e-06
56.34,8.24995e-06
56.35,8.25015e-06
56.36,8.24968e-06
56.37,8.24913e-06
56.38,8.24863e-06
56.39,8.24761e-06
56.4,8.24502e-06
56.41,8.24067e-06
56.42,8.24131e-06
56.43,8.24075e-06
56.44,8.22922e-06
56.45,8.21323e-06
56.46,8.19409e-06
56.47,8.17278e-06
56.48,8.1544e-06
56.49,8.13276e-06
56.5,8.10643e-06
56.51,8.07865e-06
56.52,8.05158e-06
56.53,8.0228e-06
56.54,7.99345e-06
56.55,7.96515e-06
56.56,7.93737e-06
56.57,7.91821e-06
56.58,7.90481e-06
56.59,7.88905e-06
56.6,7.87167e-06
56.61,7.85132e-06
56.62,7.8302e-06
56.63,7.81333e-06
56.64,7.80386e-06
56.65,7.80621e-06
56.66,7.81895e-06
56.67,7.8281e-06
56.68,7.83296e-06
56.69,7.83199e-06
56.7,7.82259e-06
56.71,7.79667e-06
56.72,7.76206e-06
56.73,7.74006e-06
56.74,7.72319e-06
56.75,7.70459e-06
56.76,7.68982e-06
56.77,7.67356e-06
56.78,7.65968e-06
56.79,7.65202e-06
56.8,7.64658e-06
56.81,7.64432e-06
56.82,7.64693e-06
56.83,7.65053e-06
56.84,7.65395e-06
56.85,7.65594e-06
56.86,7.65374e-06
56.87,7.64818e-06
56.88,7.63237e-06
56.89,7.61029e-06
56.9,7.59569e-06
56.91,7.57951e-06
56.92,7.56489e-06
56.93,7.55406e-06
56.94,7.53975e-06
56.95,7.52533e-06
56.96,7.5079e-06
56.97,7.48479e-06
56.98,7.46035e-06
56.99,7.43174e-06
57,7.40019e-06
57.01,7.36717e-06
57.02,7.33268e-06
57.03,7.29757e-06
57.04,7.25868e-06
57.05,7.21592e-06
57.06,7.17268e-06
57.07,7.12558e-06
57.08,7.08127e-06
57.09,7.04346e-06
57.1,7.00824e-06
57.11,6.97421e-06
57.12,6.94161e-06
57.13,6.9116e-06
57.14,6.88506e-06
57.15,6.86197e-06
57.16,6.84121e-06
57.17,6.82386e-06
57.18,6.80713e-06
57.19,6.79104e-06
57.2,6.77037e-06
57.21,6.74435e-06
57.22,6.71419e-06
57.23,6.68032e-06
57.24,6.65206e-06
57.25,6.63171e-06
57.26,6.61795e-06
57.27,6.60689e-06
57.28,6.58879e-06
57.29,6.56425e-06
57.3,6.53767e-06
57.31,6.50712e-06
57.32,6.4791e-06
57.33,6.4556e-06
57.34,6.43252e-06
57.35,6.41156e-06
57.36,6.40632e-06
57.37,6.39923e-06
57.38,6.38128e-06
57.39,6.36105e-06
57.4,6.33286e-06
57.41,6.30439e-06
57.42,6.28686e-06
57.43,6.27641e-06
57.44,6.27313e-06
57.45,6.27383e-06
57.46,6.27314e-06
57.47,6.27528e-06
57.48,6.27242e-06
57.49,6.26242e-06
57.5,6.2546e-06
57.51,6.24335e-06
57.52,6.2291e-06
57.53,6.21135e-06
57.54,6.18373e-06
57.55,6.15146e-06
57.56,6.11939e-06
57.57,6.08837e-06
57.58,6.06258e-06
57.59,6.03866e-06
57.6,6.01374e-06
57.61,5.98958e-06
57.62,5.9618e-06
57.63,5.93135e-06
57.64,5.89957e-06
57.65,5.86299e-06
57.66,5.82248e-06
57.67,5.77858e-06
57.68,5.73601e-06
57.69,5.70713e-06
57.7,5.69706e-06
57.71,5.69711e-06
57.72,5.7045e-06
57.73,5.7197e-06
57.74,5.73778e-06
57.75,5.7505e-06
57.76,5.75499e-06
57.77,5.74871e-06
57.78,5.73285e-06
57.79,5.7137e-06
57.8,5.68383e-06
57.81,5.63909e-06
57.82,5.58923e-06
57.83,5.5328e-06
57.84,5.47584e-06
57.85,5.42523e-06
57.86,5.37866e-06
57.87,5.33639e-06
57.88,5.30105e-06
57.89,5.26409e-06
57.9,5.22637e-06
57.91,5.19123e-06
57.92,5.15632e-06
57.93,5.12411e-06
57.94,5.09264e-06
57.95,5.06066e-06
57.96,5.02879e-06
57.97,4.99331e-06
57.98,4.95393e-06
57.99,4.91246e-06
58,4.86787e-06
58.01,4.82504e-06
58.02,4.78553e-06
58.03,4.74822e-06
58.04,4.71722e-06
58.05,4.69165e-06
58.06,4.66904e-06
58.07,4.65233e-06
58.08,4.64116e-06
58.09,4.63574e-06
58.1,4.63867e-06
58.11,4.65042e-06
58.12,4.66523e-06
58.13,4.67925e-06
58.14,4.69283e-06
58.15,4.69836e-06
58.16,4.69275e-06
58.17,4.67921e-06
58.18,4.66542e-06
58.19,4.65278e-06
58.2,4.64155e-06
58.21,4.64587e-06
58.22,4.65984e-06
58.23,4.66825e-06
58.24,4.67833e-06
58.25,4.68304e-06
58.26,4.67266e-06
58.27,4.66023e-06
58.28,4.64697e-06
58.29,4.62984e-06
58.3,4.61537e-06
58.31,4.59893e-06
58.32,4.57855e-06
58.33,4.5586e-06
58.34,4.53623e-06
58.35,4.51645e-06
58.36,4.50232e-06
58.37,4.48758e-06
58.38,4.46937e-06
58.39,4.45156e-06
58.4,4.43658e-06
58.41,4.42618e-06
58.42,4.41678e-06
58.43,4.4094e-06
58.44,4.41187e-06
58.45,4.426e-06
58.46,4.45395e-06
58.47,4.48424e-06
58.48,4.49532e-06
58.49,4.48507e-06
58.5,4.46284e-06
58.51,4.4295e-06
58.52,4.39394e-06
58.53,4.36594e-06
58.54,4.34004e-06
58.55,4.31616e-06
58.56,4.29017e-06
58.57,4.25926e-06
58.58,4.22527e-06
58.59,4.18685e-06
58.6,4.15207e-06
58.61,4.12927e-06
58.62,4.11645e-06
58.63,4.11266e-06
58.64,4.11297e-06
58.65,4.10933e-06
58.66,4.09781e-06
58.67,4.07751e-06
58.68,4.05367e-06
58.69,4.0365e-06
58.7,4.02813e-06
58.71,4.02686e-06
58.72,4.03416e-06
58.73,4.04361e-06
58.74,4.04737e-06
58.75,4.051e-06
58.76,4.05597e-06
58.77,4.06374e-06
58.78,4.0811e-06
58.79,4.10863e-06
58.8,4.13995e-06
58.81,4.16772e-06
58.82,4.1863e-06
58.83,4.19514e-06
58.84,4.19209e-06
58.85,4.18397e-06
58.86,4.17858e-06
58.87,4.1711e-06
58.88,4.15477e-06
58.89,4.12588e-06
58.9,4.07957e-06
58.91,4.01682e-06
58.92,3.94494e-06
58.93,3.87502e-06
58.94,3.81576e-06
58.95,3.76853e-06
58.96,3.72838e-06
58.97,3.68499e-06
58.98,3.63096e-06
58.99,3.56711e-06
59,3.50139e-06
59.01,3.43298e-06
59.02,3.35967e-06
59.03,3.28775e-06
59.04,3.22023e-06
59.05,3.15862e-06
59.06,3.0933e-06
59.07,3.01807e-06
59.08,2.94492e-06
59.09,2.87374e-06
59.1,2.80512e-06
59.11,2.74283e-06
59.12,2.67811e-06
59.13,2.60895e-06
59.14,2.53254e-06
59.15,2.45166e-06
59.16,2.37399e-06
59.17,2.31053e-06
59.18,2.27467e-06
59.19,2.27385e-06
59.2,2.29055e-06
59.21,2.30959e-06
59.22,2.32703e-06
59.23,2.32202e-06
59.24,2.29344e-06
59.25,2.25844e-06
59.26,2.21195e-06
59.27,2.16226e-06
59.28,2.12148e-06
59.29,2.07954e-06
59.3,2.03701e-06
59.31,1.99427e-06
59.32,1.9476e-06
59.33,1.89863e-06
59.34,1.85278e-06
59.35,1.81871e-06
59.36,1.79147e-06
59.37,1.76559e-06
59.38,1.74953e-06
59.39,1.73445e-06
59.4,1.71103e-06
59.41,1.68553e-06
59.42,1.65398e-06
59.43,1.62686e-06
59.44,1.61107e-06
59.45,1.60173e-06
59.46,1.60007e-06
59.47,1.60019e-06
59.48,1.59414e-06
59.49,1.58643e-06
59.5,1.57746e-06
59.51,1.57322e-06
59.52,1.5805e-06
59.53,1.59323e-06
59.54,1.60478e-06
59.55,1.61009e-06
59.56,1.6031e-06
59.57,1.58673e-06
59.58,1.56044e-06
59.59,1.52485e-06
59.6,1.49874e-06
59.61,1.48162e-06
59.62,1.46785e-06
59.63,1.46015e-06
59.64,1.44905e-06
59.65,1.43519e-06
59.66,1.42409e-06
59.67,1.41341e-06
59.68,1.4093e-06
59.69,1.41386e-06
59.7,1.425e-06
59.71,1.44415e-06
59.72,1.46813e-06
59.73,1.49557e-06
59.74,1.52312e-06
59.75,1.54975e-06
59.76,1.57693e-06
59.77,1.60398e-06
59.78,1.63049e-06
59.79,1.65481e-06
59.8,1.67031e-06
59.81,1.67705e-06
59.82,1.68087e-06
59.83,1.68604e-06
59.84,1.69275e-06
59.85,1.70221e-06
59.86,1.71241e-06
59.87,1.72113e-06
59.88,1.72438e-06
59.89,1.71226e-06
59.9,1.688e-06
59.91,1.66102e-06
59.92,1.63527e-06
59.93,1.62214e-06
59.94,1.6243e-06
59.95,1.63622e-06
59.96,1.64768e-06
59.97,1.65425e-06
59.98,1.65785e-06
59.99,1.65102e-06
60,1.63982e-06


==> data/flagbehindcyl_tip_disp.csv <==
"Time","avg displacement (0) (stats)","avg displacement (1) (stats)"
0.01,4.07719e-07,1.67784e-07
0.02,-1.40133e-06,1.96767e-07
0.03,-4.77185e-06,-5.04986e-08
0.04,-3.10142e-06,-4.91177e-06
0.05,-1.25782e-06,1.81069e-06
0.06,-5.38379e-06,-1.49038e-06
0.07,8.45195e-06,-1.2657e-05
0.08,3.64735e-05,9.85073e-06
0.09,8.09528e-06,-8.19598e-08
0.1,1.68513e-05,-5.6781e-06
0.11,1.07853e-05,-1.20387e-06
0.12,1.78239e-05,-7.51695e-06
0.13,-2.17469e-06,-4.37427e-06
0.14,-7.70029e-06,-4.02823e-06
0.15,-5.3994e-06,1.74049e-06
0.16,-6.6256e-06,-2.98967e-06
0.17,-2.34236e-06,-2.24439e-06
0.18,1.08499e-06,7.39341e-07
0.19,2.20245e-05,-6.69994e-06
0.2,9.57305e-06,1.50061e-06
0.21,1.44628e-05,-6.7621e-06
0.22,3.07946e-06,-8.96537e-06
0.23,1.13719e-05,-1.49145e-06
0.24,-8.50789e-06,-5.86139e-06
0.25,-1.2429e-05,-3.96748e-06
0.26,-1.18348e-05,-6.26737e-06
0.27,-8.12306e-06,-3.17118e-06
0.28,-1.24169e-05,-6.22061e-06
0.29,-2.70651e-06,-1.14906e-05
0.3,7.84523e-06,-8.08837e-06
0.31,-3.67079e-06,-7.60616e-06
0.32,-5.15791e-06,-6.32286e-06
0.33,-1.11006e-05,-1.12341e-05
0.34,-4.44774e-06,-4.72066e-06
0.35,-1.50051e-05,-9.26192e-06
0.36,-1.5972e-05,-9.83383e-06
0.37,-8.3246e-06,-6.45601e-06
0.38,9.64759e-06,-1.7433e-05
0.39,1.10682e-05,-1.55883e-05
0.4,1.24345e-05,-1.54579e-05
0.41,1.50426e-05,-1.87491e-05
0.42,8.0566e-06,-1.74628e-05
0.43,-1.56117e-05,-1.44058e-05
0.44,-2.7004e-05,-1.97149e-05
0.45,-2.87906e-05,-2.43967e-05
0.46,-3.35283e-05,-2.27153e-05
0.47,-3.48074e-05,-2.68813e-05
0.48,-2.29117e-05,-2.51427e-05
0.49,6.19166e-06,-2.94061e-05
0.5,1.01335e-05,-3.02053e-05
0.51,2.25469e-05,-3.72759e-05
0.52,1.5047e-05,-3.12496e-05
0.53,2.493e-05,-4.10108e-05
0.54,-8.51511e-06,-3.83622e-05
0.55,-1.94993e-05,-3.99896e-05
0.56,-2.60581e-05,-4.2448e-05
0.57,-2.64753e-05,-3.58268e-05
0.58,-2.99263e-05,-4.7147e-05
0.59,-1.28936e-05,-3.31345e-05
0.6,1.56576e-05,-3.92421e-05
0.61,1.61606e-05,-4.35894e-05
0.62,2.4241e-05,-4.10588e-05
0.63,2.62561e-05,-5.76643e-05
0.64,2.55262e-05,-5.01974e-05
0.65,-8.07894e-07,-5.68195e-05
0.66,-3.17344e-06,-5.24757e-05
0.67,-1.11273e-05,-4.99169e-05
0.68,-4.74319e-06,-5.39038e-05
0.69,-6.93999e-06,-5.31736e-05
0.7,9.44815e-06,-5.854e-05
0.71,2.42005e-05,-5.78165e-05
0.72,3.29107e-05,-6.16626e-05
0.73,2.6818e-05,-6.21905e-05
0.74,1.92101e-05,-6.58138e-05
0.75,1.49131e-05,-6.54219e-05
0.76,-4.32021e-06,-6.5871e-05
0.77,-6.26149e-06,-7.39354e-05
0.78,-7.45838e-06,-7.37256e-05
0.79,1.06228e-05,-7.81039e-05
0.8,1.38193e-05,-8.78824e-05
0.81,3.83564e-05,-8.90444e-05
0.82,4.73622e-05,-8.84294e-05
0.83,5.64703e-05,-0.000100249
0.84,4.55228e-05,-9.04385e-05
0.85,3.59937e-05,-9.47232e-05
0.86,1.95891e-05,-9.79005e-05
0.87,4.5793e-06,-0.000102085
0.88,-3.52696e-06,-9.99983e-05
0.89,-4.50963e-06,-0.000108173
0.9,1.20697e-05,-0.00010771
0.91,2.23748e-05,-0.000100542
0.92,4.12366e-05,-0.00011226
0.93,5.30609e-05,-0.000100499
0.94,5.94362e-05,-0.000106663
0.95,4.62459e-05,-0.000104111
0.96,3.81752e-05,-9.92799e-05
0.97,2.21675e-05,-9.6936e-05
0.98,9.26632e-06,-0.000102118
0.99,-1.79001e-06,-0.000101486
1,5.88622e-06,-9.33764e-05
1.01,1.41873e-05,-9.3381e-05
1.02,2.67833e-05,-8.71155e-05
1.03,4.03523e-05,-8.51463e-05
1.04,4.70736e-05,-8.61968e-05
1.05,4.76868e-05,-8.39766e-05
1.06,3.82742e-05,-8.31953e-05
1.07,3.17723e-05,-9.03837e-05
1.08,1.42508e-05,-7.85489e-05
1.09,1.45018e-05,-7.96825e-05
1.1,1.2776e-05,-8.50668e-05
1.11,2.086e-05,-8.35826e-05
1.12,2.88554e-05,-9.07311e-05
1.13,4.19433e-05,-8.80452e-05
1.14,4.76684e-05,-8.87655e-05
1.15,4.6717e-05,-9.91552e-05
1.16,4.08943e-05,-0.000100539
1.17,2.85173e-05,-0.000102018
1.18,2.07009e-05,-0.000107294
1.19,7.41776e-06,-0.000110616
1.2,5.8206e-06,-0.000110718
1.21,1.20084e-05,-0.000120683
1.22,2.46159e-05,-0.000125358
1.23,3.4615e-05,-0.00013164
1.24,4.94471e-05,-0.000139691
1.25,5.56562e-05,-0.000131918
1.26,5.49617e-05,-0.000138314
1.27,4.33381e-05,-0.00014072
1.28,3.44002e-05,-0.000144177
1.29,2.22197e-05,-0.00014392
1.3,1.44201e-05,-0.00014957
1.31,1.48288e-05,-0.000151411
1.32,1.83259e-05,-0.000145402
1.33,3.13952e-05,-0.000150517
1.34,4.32041e-05,-0.000151677
1.35,5.3156e-05,-0.000145415
1.36,5.79154e-05,-0.000144158
1.37,5.83475e-05,-0.000140646
1.38,4.86202e-05,-0.000137531
1.39,3.83936e-05,-0.000140399
1.4,3.11032e-05,-0.000134255
1.41,2.17868e-05,-0.00013017
1.42,2.15023e-05,-0.000129429
1.43,2.78575e-05,-0.000121346
1.44,3.76598e-05,-0.000111427
1.45,4.40916e-05,-0.000109788
1.46,5.00015e-05,-0.000107295
1.47,4.99301e-05,-9.50431e-05
1.48,4.59981e-05,-9.42676e-05
1.49,3.99276e-05,-8.74027e-05
1.5,3.06558e-05,-7.82155e-05
1.51,3.06681e-05,-7.5924e-05
1.52,2.64928e-05,-5.9654e-05
1.53,3.02682e-05,-5.07707e-05
1.54,3.91064e-05,-4.18093e-05
1.55,4.78008e-05,-2.61049e-05
1.56,5.05986e-05,-1.67268e-05
1.57,5.45099e-05,-1.07348e-05
1.58,4.89026e-05,1.94585e-06
1.59,4.05058e-05,1.98918e-05
1.6,3.30351e-05,3.34889e-05
1.61,2.43947e-05,5.51035e-05
1.62,2.04534e-05,6.80351e-05
1.63,1.98614e-05,8.39602e-05
1.64,2.21128e-05,0.000105986
1.65,2.90808e-05,0.000122048
1.66,3.58258e-05,0.000133938
1.67,3.70397e-05,0.00015872
1.68,3.94801e-05,0.000185522
1.69,3.51956e-05,0.000199872
1.7,3.08954e-05,0.000229373
1.71,1.70449e-05,0.00025676
1.72,1.38365e-05,0.000275393
1.73,1.09712e-05,0.000299441
1.74,7.79679e-06,0.000315699
1.75,1.1998e-05,0.000330406
1.76,1.35933e-05,0.000360256
1.77,2.12103e-05,0.000381859
1.78,2.31077e-05,0.000395414
1.79,2.13647e-05,0.000424345
1.8,1.78996e-05,0.000443786
1.81,1.54503e-05,0.000453495
1.82,7.72772e-06,0.000472928
1.83,4.58771e-06,0.00049474
1.84,2.1898e-06,0.000513935
1.85,2.67272e-06,0.00053487
1.86,3.19103e-06,0.000551157
1.87,3.92951e-06,0.000570524
1.88,4.67088e-06,0.000599973
1.89,3.70918e-06,0.000619471
1.9,3.37634e-06,0.000628862
1.91,-4.48483e-08,0.000651044
1.92,1.94058e-06,0.000666233
1.93,-6.05376e-06,0.000685247
1.94,-3.28294e-06,0.000705599
1.95,-3.49419e-06,0.00073403
1.96,-1.3427e-06,0.000756914
1.97,1.39272e-07,0.00078196
1.98,1.1387e-07,0.000797916
1.99,1.24503e-06,0.000820648
2,-2.37544e-06,0.000849382
2.01,-1.11104e-06,0.000870119
2.02,-6.35407e-06,0.000895058
2.03,-9.32296e-06,0.000918675
2.04,-1.40184e-05,0.00094265
2.05,-1.40772e-05,0.00096631
2.06,-1.24115e-05,0.000989905
2.07,-1.52172e-05,0.00101233
2.08,-1.17074e-05,0.00102385
2.09,-8.58602e-06,0.00103904
2.1,-5.8977e-06,0.00105108
2.11,-1.45832e-06,0.00107108
2.12,-6.37884e-06,0.00109241
2.13,-2.48411e-06,0.00110489
2.14,-6.80844e-06,0.00111675
2.15,-6.51645e-06,0.00113178
2.16,-8.43018e-06,0.00115018
2.17,-1.05512e-05,0.00116194
2.18,-1.1837e-05,0.00118697
2.19,-1.01531e-05,0.00120254
2.2,-1.10761e-05,0.00122417
2.21,-1.33635e-05,0.00124894
2.22,-1.49728e-05,0.00127592
2.23,-1.52944e-05,0.00130862
2.24,-1.63333e-05,0.00134206
2.25,-2.23299e-05,0.00136999
2.26,-2.46141e-05,0.00139773
2.27,-2.80639e-05,0.00143184
2.28,-3.05419e-05,0.00146509
2.29,-3.50422e-05,0.00150368
2.3,-3.7831e-05,0.00153472
2.31,-3.84639e-05,0.00156712
2.32,-4.14301e-05,0.00160336
2.33,-4.3066e-05,0.00163363
2.34,-4.6987e-05,0.00165757
2.35,-4.95583e-05,0.00167846
2.36,-5.26339e-05,0.00169561
2.37,-5.2222e-05,0.00169819
2.38,-5.44207e-05,0.00169903
2.39,-5.79493e-05,0.00169885
2.4,-5.76474e-05,0.00168511
2.41,-5.71796e-05,0.00165883
2.42,-5.68139e-05,0.00161782
2.43,-5.88834e-05,0.00157535
2.44,-5.60109e-05,0.00152554
2.45,-5.30692e-05,0.00146948
2.46,-5.21615e-05,0.00140949
2.47,-5.26077e-05,0.00134202
2.48,-4.66644e-05,0.00127141
2.49,-4.77986e-05,0.00119213
2.5,-4.64283e-05,0.00111898
2.51,-4.02918e-05,0.00104592
2.52,-3.67881e-05,0.000974934
2.53,-3.01785e-05,0.00089958
2.54,-2.62067e-05,0.000824373
2.55,-1.82567e-05,0.000764148
2.56,-1.18763e-05,0.000703559
2.57,-1.03694e-05,0.000662536
2.58,-7.00362e-06,0.000618106
2.59,-5.94582e-06,0.000585552
2.6,-6.18069e-06,0.000557981
2.61,-8.91519e-06,0.00054644
2.62,-8.19613e-06,0.000546301
2.63,-6.64073e-06,0.000557407
2.64,-4.69934e-06,0.000580417
2.65,-6.65815e-07,0.000603683
2.66,-1.64866e-06,0.000644891
2.67,2.17395e-06,0.000691907
2.68,4.11389e-06,0.000752906
2.69,6.5515e-06,0.000822122
2.7,2.49094e-06,0.000886189
2.71,-2.8487e-06,0.000955899
2.72,-5.28792e-06,0.00103702
2.73,-7.48154e-06,0.00111633
2.74,-1.24711e-05,0.0011995
2.75,-1.78117e-05,0.00129168
2.76,-1.89605e-05,0.00137121
2.77,-2.06313e-05,0.00145592
2.78,-2.42572e-05,0.00154188
2.79,-2.88009e-05,0.0016291
2.8,-3.60704e-05,0.00171189
2.81,-4.57555e-05,0.00179305
2.82,-5.57112e-05,0.00185809
2.83,-6.38602e-05,0.0019216
2.84,-6.79429e-05,0.00197512
2.85,-7.44493e-05,0.00201367
2.86,-8.08546e-05,0.00204605
2.87,-8.05407e-05,0.00206944
2.88,-8.0303e-05,0.0020694
2.89,-8.31686e-05,0.00206186
2.9,-8.33497e-05,0.00204411
2.91,-8.26534e-05,0.00200789
2.92,-8.50295e-05,0.00196358
2.93,-8.82028e-05,0.00190729
2.94,-8.65142e-05,0.00182579
2.95,-8.19966e-05,0.00173101
2.96,-8.01372e-05,0.00163102
2.97,-7.09388e-05,0.00151633
2.98,-6.35824e-05,0.00139772
2.99,-5.06261e-05,0.00126883
3,-4.32154e-05,0.00113207
3.01,-3.86463e-05,0.000994404
3.02,-2.82105e-05,0.000849588
3.03,-2.68176e-05,0.000701483
3.04,-2.02032e-05,0.000559618
3.05,-1.36086e-05,0.000432396
3.06,-5.18223e-06,0.000305482
3.07,1.12139e-06,0.000196899
3.08,1.06754e-05,0.000100121
3.09,2.11925e-05,2.06176e-05
3.1,2.79941e-05,-4.47417e-05
3.11,3.38041e-05,-9.95218e-05
3.12,3.12173e-05,-0.000131797
3.13,3.15986e-05,-0.000138062
3.14,2.84824e-05,-0.000125376
3.15,2.21568e-05,-9.35038e-05
3.16,2.45154e-05,-3.76543e-05
3.17,2.56172e-05,4.61976e-05
3.18,2.41057e-05,0.000142066
3.19,2.58399e-05,0.000254651
3.2,2.50292e-05,0.000392216
3.21,2.44583e-05,0.000545003
3.22,1.60742e-05,0.000710147
3.23,8.34476e-06,0.000891391
3.24,2.67722e-06,0.00108317
3.25,-5.92922e-06,0.00129252
3.26,-1.59256e-05,0.00150049
3.27,-2.71083e-05,0.00170873
3.28,-3.64241e-05,0.00190953
3.29,-4.53439e-05,0.00210806
3.3,-5.77618e-05,0.00229707
3.31,-6.89773e-05,0.00246846
3.32,-8.74851e-05,0.00263899
3.33,-0.000103236,0.00278028
3.34,-0.00012218,0.00291061
3.35,-0.000140261,0.00301712
3.36,-0.00015725,0.00309607
3.37,-0.000174738,0.00314981
3.38,-0.000187076,0.0031729
3.39,-0.000192811,0.00315964
3.4,-0.000199998,0.00311861
3.41,-0.00019822,0.00305345
3.42,-0.000197616,0.00296078
3.43,-0.000195915,0.00283142
3.44,-0.000191505,0.00267519
3.45,-0.000184962,0.00249052
3.46,-0.00017384,0.00227356
3.47,-0.000163455,0.00204668
3.48,-0.000146756,0.00179618
3.49,-0.00012626,0.00154232
3.5,-0.000103347,0.00127307
3.51,-8.26014e-05,0.00099499
3.52,-5.81502e-05,0.000719313
3.53,-3.23513e-05,0.000446468
3.54,-1.60907e-05,0.000176412
3.55,-2.95622e-07,-9.27505e-05
3.56,1.42952e-05,-0.00033632
3.57,2.28779e-05,-0.000567574
3.58,3.00859e-05,-0.000771311
3.59,3.9127e-05,-0.000953587
3.6,4.71123e-05,-0.00111017
3.61,5.04605e-05,-0.00123014
3.62,5.45525e-05,-0.00132612
3.63,5.8994e-05,-0.00139226
3.64,5.91266e-05,-0.00141795
3.65,5.4323e-05,-0.00139828
3.66,5.24562e-05,-0.00134769
3.67,5.13811e-05,-0.0012588
3.68,5.21283e-05,-0.00112464
3.69,4.38977e-05,-0.000950293
3.7,4.48582e-05,-0.000745071
3.71,4.31818e-05,-0.000513064
3.72,4.455e-05,-0.000250597
3.73,3.90635e-05,4.25911e-05
3.74,3.4485e-05,0.000346721
3.75,3.55334e-05,0.000671692
3.76,2.27647e-05,0.00102432
3.77,1.24869e-05,0.00138581
3.78,2.65598e-06,0.00174483
3.79,-1.02876e-05,0.00209985
3.8,-3.52218e-05,0.0024479
3.81,-5.76196e-05,0.00278761
3.82,-8.18069e-05,0.00310225
3.83,-0.000109983,0.00338976
3.84,-0.000144794,0.00365405
3.85,-0.000177389,0.00388955
3.86,-0.000208092,0.0040813
3.87,-0.000244231,0.00422415
3.88,-0.000279514,0.00434056
3.89,-0.000308816,0.00439082
3.9,-0.000333163,0.00439075
3.91,-0.000359182,0.00433587
3.92,-0.000373391,0.00423311
3.93,-0.000380608,0.00408884
3.94,-0.000379599,0.00388668
3.95,-0.000373471,0.0036348
3.96,-0.000349423,0.00332942
3.97,-0.000325202,0.00299837
3.98,-0.000298698,0.0026108
3.99,-0.000260171,0.00219242
4,-0.000217666,0.0017552
4.01,-0.000170573,0.00129241
4.02,-0.000132654,0.000822805
4.03,-8.68417e-05,0.000342933
4.04,-4.178e-05,-0.000135987
4.05,-4.5601e-06,-0.000605078
4.06,2.07176e-05,-0.00104808
4.07,4.66404e-05,-0.0014873
4.08,6.01224e-05,-0.00186608
4.09,6.70691e-05,-0.00221321
4.1,6.96311e-05,-0.00250814
4.11,7.14099e-05,-0.00274419
4.12,6.62719e-05,-0.00292532
4.13,4.94079e-05,-0.00304085
4.14,3.66289e-05,-0.0030922
4.15,2.61526e-05,-0.00307057
4.16,1.7201e-05,-0.00298413
4.17,3.57073e-06,-0.00282196
4.18,-1.33264e-06,-0.00259471
4.19,-4.44829e-06,-0.00229967
4.2,-7.57602e-06,-0.00193029
4.21,-4.29913e-06,-0.00151179
4.22,7.46963e-06,-0.00103808
4.23,1.58587e-05,-0.000515084
4.24,2.10972e-05,4.65884e-05
4.25,2.53513e-05,0.000625091
4.26,2.5201e-05,0.00124236
4.27,2.24575e-05,0.00187248
4.28,1.23885e-05,0.00250842
4.29,-6.32356e-06,0.00313838
4.3,-3.7842e-05,0.00374561
4.31,-8.54928e-05,0.00433293
4.32,-0.000136074,0.00488586
4.33,-0.000196249,0.00538257
4.34,-0.000271391,0.00583211
4.35,-0.000352948,0.00621897
4.36,-0.000431638,0.00653011
4.37,-0.000514514,0.00676668
4.38,-0.000592942,0.00692858
4.39,-0.000663296,0.00699928
4.4,-0.000726856,0.00698622
4.41,-0.000776271,0.00687915
4.42,-0.000817366,0.00667177
4.43,-0.000834371,0.00638309
4.44,-0.000829492,0.00601512
4.45,-0.000811353,0.00555971
4.46,-0.000773567,0.0050203
4.47,-0.00071408,0.0044196
4.48,-0.000641186,0.00374224
4.49,-0.000554418,0.00301573
4.5,-0.000456627,0.00223938
4.51,-0.000350336,0.00142483
4.52,-0.000252407,0.000592882
4.53,-0.000157428,-0.000266654
4.54,-6.65974e-05,-0.00112372
4.55,7.89554e-06,-0.00196133
4.56,6.29437e-05,-0.00277044
4.57,0.000102099,-0.00354319
4.58,0.000115894,-0.00424604
4.59,0.000113759,-0.00487831
4.6,8.44173e-05,-0.00543232
4.61,4.36595e-05,-0.00588756
4.62,-9.47373e-06,-0.00622988
4.63,-6.86148e-05,-0.00644538
4.64,-0.000137958,-0.00654268
4.65,-0.000198624,-0.00652249
4.66,-0.00024707,-0.00637281
4.67,-0.000288416,-0.00608698
4.68,-0.000313563,-0.00568939
4.69,-0.000320535,-0.00517168
4.7,-0.000310725,-0.00453518
4.71,-0.000282144,-0.00379397
4.72,-0.0002447,-0.00295748
4.73,-0.000192678,-0.00204746
4.74,-0.000140443,-0.00105061
4.75,-8.54615e-05,8.02882e-07
4.76,-3.46123e-05,0.00109222
4.77,2.09475e-06,0.00220419
4.78,2.26416e-05,0.00333296
4.79,1.47101e-05,0.00444725
4.8,-2.31085e-05,0.00552415
4.81,-9.62338e-05,0.00655558
4.82,-0.000205529,0.00751824
4.83,-0.000347713,0.00840145
4.84,-0.000520932,0.00917748
4.85,-0.000721527,0.00983583
4.86,-0.000934204,0.0103637
4.87,-0.00114623,0.0107645
4.88,-0.00135329,0.0109961
4.89,-0.00154794,0.0110823
4.9,-0.00171532,0.0110166
4.91,-0.00184356,0.01079
4.92,-0.0019331,0.0104073
4.93,-0.00197228,0.00986489
4.94,-0.00196512,0.00918546
4.95,-0.00190496,0.00835544
4.96,-0.00179714,0.00738669
4.97,-0.001641,0.00630078
4.98,-0.00144767,0.00511765
4.99,-0.00122276,0.00383516
5,-0.000977662,0.00247043
5.01,-0.000726174,0.0010473
5.02,-0.000480111,-0.000404928
5.03,-0.000257876,-0.00188828
5.04,-7.47595e-05,-0.00335773
5.05,6.75292e-05,-0.00480592
5.06,0.000155994,-0.00619006
5.07,0.000182471,-0.00749365
5.08,0.000144195,-0.00869529
5.09,5.7594e-05,-0.00976502
5.1,-7.90378e-05,-0.0106771
5.11,-0.000265852,-0.0114211
5.12,-0.000472458,-0.0119909
5.13,-0.000695037,-0.0123504
5.14,-0.000920144,-0.0125158
5.15,-0.00112973,-0.0124544
5.16,-0.00130391,-0.0121876
5.17,-0.00143824,-0.0117035
5.18,-0.00151864,-0.0110095
5.19,-0.00154677,-0.0101155
5.2,-0.00150149,-0.00902796
5.21,-0.00140919,-0.00776366
5.22,-0.00125927,-0.00632224
5.23,-0.0010698,-0.00475705
5.24,-0.000842846,-0.00305353
5.25,-0.000613605,-0.00123969
5.26,-0.000387162,0.000664193
5.27,-0.000193309,0.00261702
5.28,-4.24118e-05,0.00459178
5.29,3.42889e-05,0.00657112
5.3,2.35406e-05,0.00849998
5.31,-8.07138e-05,0.0103562
5.32,-0.000284568,0.012089
5.33,-0.000592347,0.0136915
5.34,-0.000995443,0.0151162
5.35,-0.0014678,0.0163221
5.36,-0.0019996,0.017318
5.37,-0.00256985,0.0180702
5.38,-0.00313044,0.0185508
5.39,-0.00367871,0.0187654
5.4,-0.00416811,0.0187119
5.41,-0.00458942,0.0183903
5.42,-0.00490282,0.0178096
5.43,-0.00509561,0.0169546
5.44,-0.0051606,0.0158562
5.45,-0.00508416,0.014527
5.46,-0.00487,0.0129754
5.47,-0.00451676,0.0111999
5.48,-0.00404937,0.00923813
5.49,-0.00348029,0.00709593
5.5,-0.0028384,0.00480258
5.51,-0.0021736,0.00238445
5.52,-0.00151167,-0.000130968
5.53,-0.000889354,-0.00271363
5.54,-0.000364165,-0.00531873
5.55,3.91333e-05,-0.00791339
5.56,0.000284755,-0.0104258
5.57,0.000361791,-0.0128097
5.58,0.000256059,-0.0150356
5.59,-3.0545e-05,-0.0170275
5.6,-0.000468574,-0.0187464
5.61,-0.00104237,-0.0201608
5.62,-0.0017065,-0.0212461
5.63,-0.00241609,-0.0219714
5.64,-0.00312002,-0.0223473
5.65,-0.00380246,-0.0223531
5.66,-0.00439964,-0.0219775
5.67,-0.00488955,-0.021259
5.68,-0.00522787,-0.0201637
5.69,-0.00539827,-0.0187485
5.7,-0.00540508,-0.0170162
5.71,-0.00522904,-0.0149724
5.72,-0.00487763,-0.0126621
5.73,-0.00437171,-0.0100978
5.74,-0.00373456,-0.00730323
5.75,-0.00300442,-0.00428047
5.76,-0.00224692,-0.00109272
5.77,-0.00150048,0.00223344
5.78,-0.000842981,0.0056616
5.79,-0.000320439,0.00913142
5.8,-2.2244e-06,0.0125755
5.81,5.67254e-05,0.0159196
5.82,-0.000172181,0.0190811
5.83,-0.000706735,0.0219969
5.84,-0.0015271,0.0245878
5.85,-0.00259552,0.026787
5.86,-0.00385515,0.0285579
5.87,-0.00522745,0.0298655
5.88,-0.0066342,0.0306991
5.89,-0.00801048,0.0310568
5.9,-0.00928494,0.030943
5.91,-0.0103967,0.0303658
5.92,-0.0113115,0.0293531
5.93,-0.0119901,0.0279089
5.94,-0.0123804,0.0260534
5.95,-0.0124821,0.0238505
5.96,-0.0122597,0.0213067
5.97,-0.011717,0.0184485
5.98,-0.0108796,0.0153099
5.99,-0.00975389,0.0119016
6,-0.00841244,0.00824907
6.01,-0.00690196,0.00436522
6.02,-0.00531567,0.00028316
6.03,-0.00373866,-0.00395033
6.04,-0.00226651,-0.00829394
6.05,-0.00101528,-0.0126783
6.06,-7.00344e-05,-0.0170145
6.07,0.000456748,-0.0211811
6.08,0.000519142,-0.0251033
6.09,8.02266e-05,-0.0286535
6.1,-0.000828848,-0.0317133
6.11,-0.00213749,-0.0342291
6.12,-0.00372884,-0.0361164
6.13,-0.00548432,-0.0373836
6.14,-0.00726113,-0.0379879
6.15,-0.00897266,-0.037988
6.16,-0.0105279,-0.0374024
6.17,-0.0118609,-0.0362263
6.18,-0.0129105,-0.0345101
6.19,-0.0136675,-0.0322819
6.2,-0.0140643,-0.0295792
6.21,-0.0140821,-0.0264659
6.22,-0.0137066,-0.0229549
6.23,-0.01296,-0.0191053
6.24,-0.0118647,-0.0149594
6.25,-0.0104735,-0.0105017
6.26,-0.00886043,-0.00574426
6.27,-0.00711398,-0.00073001
6.28,-0.00533383,0.00449579
6.29,-0.00363301,0.00989599
6.3,-0.00214457,0.0153851
6.31,-0.000999431,0.0208478
6.32,-0.000346341,0.0261859
6.33,-0.00031507,0.0312329
6.34,-0.000992028,0.0358429
6.35,-0.00237343,0.0398123
6.36,-0.00438897,0.0430328
6.37,-0.00687744,0.0454154
6.38,-0.00962733,0.046937
6.39,-0.0124247,0.0476322
6.4,-0.0150975,0.0475655
6.41,-0.0175104,0.0467881
6.42,-0.0195762,0.045334
6.43,-0.0213071,0.0432747
6.44,-0.0226434,0.040609
6.45,-0.0235756,0.0373765
6.46,-0.0240119,0.0336539
6.47,-0.0239297,0.0295022
6.48,-0.0232932,0.0250223
6.49,-0.0221114,0.0202757
6.5,-0.0204647,0.0152956
6.51,-0.0183857,0.010054
6.52,-0.0159678,0.00453754
6.53,-0.0133017,-0.00126392
6.54,-0.010489,-0.00730995
6.55,-0.00770037,-0.0135091
6.56,-0.00504019,-0.0198004
6.57,-0.00268874,-0.0261006
6.58,-0.000871148,-0.0323072
6.59,0.000160497,-0.0382512
6.6,0.000185619,-0.0436867
6.61,-0.000845453,-0.0483113
6.62,-0.0028345,-0.0519174
6.63,-0.00554186,-0.0544194
6.64,-0.00866875,-0.0558458
6.65,-0.0118925,-0.0562864
6.66,-0.01491,-0.055855
6.67,-0.0175512,-0.0546339
6.68,-0.0198048,-0.052713
6.69,-0.0216774,-0.0500944
6.7,-0.0232042,-0.0467825
6.71,-0.0243178,-0.0427839
6.72,-0.0249029,-0.0381802
6.73,-0.0248695,-0.0330644
6.74,-0.0242284,-0.027614
6.75,-0.0230582,-0.0219046
6.76,-0.0214356,-0.0159404
6.77,-0.0194236,-0.00970857
6.78,-0.0170405,-0.00310646
6.79,-0.0143812,0.00385471
6.8,-0.0115812,0.0110801
6.81,-0.00883824,0.0184196
6.82,-0.00625966,0.0257681
6.83,-0.00396378,0.0330581
6.84,-0.00221429,0.0401942
6.85,-0.001373,0.0470172
6.86,-0.00181781,0.053168
6.87,-0.00359169,0.0581606
6.88,-0.00653572,0.0617326
6.89,-0.0102609,0.0639061
6.9,-0.0144318,0.0648566
6.91,-0.018581,0.0647669
6.92,-0.022294,0.0637899
6.93,-0.0253824,0.0620654
6.94,-0.027889,0.0596737
6.95,-0.0300314,0.056586
6.96,-0.0319024,0.0526907
6.97,-0.0334,0.0479202
6.98,-0.0342989,0.0423596
6.99,-0.0343836,0.0362189
7,-0.0337189,0.0298258
7.01,-0.0324512,0.0233815
7.02,-0.0306765,0.0169367
7.03,-0.0283709,0.0103211
7.04,-0.0255425,0.0033354
7.05,-0.0222042,-0.00410682
7.06,-0.0185387,-0.0118638
7.07,-0.0147944,-0.0197162
7.08,-0.0110602,-0.0275186
7.09,-0.00733544,-0.0352482
7.1,-0.00388596,-0.0429903
7.11,-0.0013614,-0.0506213
7.12,-0.000325031,-0.057716
7.13,-0.0010516,-0.0635566
7.14,-0.00336241,-0.0676553
7.15,-0.00684921,-0.0701338
7.16,-0.0111257,-0.0712926
7.17,-0.0156028,-0.0713114
7.18,-0.0196207,-0.0703325
7.19,-0.0227713,-0.0685668
7.2,-0.0252128,-0.0661709
7.21,-0.0273688,-0.0631145
7.22,-0.0294177,-0.0591805
7.23,-0.0311952,-0.0541768
7.24,-0.0323586,-0.0481493
7.25,-0.0326094,-0.0413677
7.26,-0.0320054,-0.0342266
7.27,-0.0309628,-0.0270157
7.28,-0.0296467,-0.0198728
7.29,-0.0278559,-0.0126192
7.3,-0.0254408,-0.00490167
7.31,-0.0223651,0.00335207
7.32,-0.0188231,0.0119703
7.33,-0.0153389,0.020742
7.34,-0.0121053,0.0294178
7.35,-0.00884863,0.0378834
7.36,-0.00569569,0.0462656
7.37,-0.00330294,0.0545274
7.38,-0.00240811,0.0622958
7.39,-0.00344573,0.0686911
7.4,-0.00623771,0.0729248
7.41,-0.0102476,0.0752682
7.42,-0.0151066,0.076349
7.43,-0.0202712,0.0762741
7.44,-0.0249425,0.0750649
7.45,-0.0284527,0.0730339
7.46,-0.0310044,0.0704385
7.47,-0.0332445,0.0672651
7.48,-0.0355063,0.0632888
7.49,-0.037577,0.0581416
7.5,-0.0391669,0.051663
7.51,-0.0397786,0.0441655
7.52,-0.0392405,0.0362454
7.53,-0.0382271,0.0284438
7.54,-0.037009,0.0210369
7.55,-0.0351861,0.0138116
7.56,-0.0325437,0.00618983
7.57,-0.0291215,-0.00207286
7.58,-0.025001,-0.0107456
7.59,-0.0207127,-0.0196534
7.6,-0.0167453,-0.0284324
7.61,-0.0125573,-0.0369794
7.62,-0.00805197,-0.0454597
7.63,-0.00406139,-0.0538936
7.64,-0.00155575,-0.0621269
7.65,-0.00105764,-0.0692912
7.66,-0.0026427,-0.0741939
7.67,-0.00580513,-0.0769361
7.68,-0.0102258,-0.0784792
7.69,-0.015295,-0.0788142
7.7,-0.0201233,-0.0778719
7.71,-0.0237772,-0.0759472
7.72,-0.0262548,-0.0735563
7.73,-0.0283416,-0.0706573
7.74,-0.0305932,-0.0669504
7.75,-0.0328393,-0.0621693
7.76,-0.0345976,-0.0559842
7.77,-0.0354623,-0.0485969
7.78,-0.0350475,-0.0404889
7.79,-0.03416,-0.0323002
7.8,-0.0334021,-0.0243897
7.81,-0.0322579,-0.0166961
7.82,-0.0302271,-0.00869881
7.83,-0.027273,-8.06414e-05
7.84,-0.0235418,0.00891173
7.85,-0.019561,0.0182023
7.86,-0.0160701,0.0276207
7.87,-0.0127439,0.0368083
7.88,-0.00909368,0.0458295
7.89,-0.00567649,0.054634
7.9,-0.00353457,0.063208
7.91,-0.00332184,0.0708501
7.92,-0.00522322,0.0761907
7.93,-0.00866006,0.0790771
7.94,-0.0133785,0.0806878
7.95,-0.0187753,0.0811752
7.96,-0.0240698,0.0802788
7.97,-0.0282788,0.0782107
7.98,-0.0311175,0.0755775
7.99,-0.0333442,0.0725549
8,-0.035629,0.0688258
8.01,-0.0380103,0.0641391
8.02,-0.0400297,0.0580677
8.03,-0.0413278,0.0504839
8.04,-0.0412821,0.0420149
8.05,-0.0404032,0.0334944
8.06,-0.0396692,0.0254123
8.07,-0.0385713,0.0178106
8.08,-0.0364636,0.010124
8.09,-0.0333504,0.00179928
8.1,-0.0294859,-0.00693802
8.11,-0.0250413,-0.0159351
8.12,-0.0207823,-0.0251732
8.13,-0.0167276,-0.0341924
8.14,-0.0120561,-0.0430393
8.15,-0.00729637,-0.0516948
8.16,-0.00354765,-0.0603179
8.17,-0.00165201,-0.0684626
8.18,-0.00196636,-0.0747833
8.19,-0.00418139,-0.0784384
8.2,-0.00805395,-0.0806757
8.21,-0.0130264,-0.0818216
8.22,-0.0181813,-0.0814147
8.23,-0.0225768,-0.0797227
8.24,-0.0255691,-0.0773534
8.25,-0.027741,-0.0747008
8.26,-0.0298644,-0.0713343
8.27,-0.0322409,-0.0670601
8.28,-0.0343938,-0.0615685
8.29,-0.0358895,-0.0546032
8.3,-0.0361738,-0.0464164
8.31,-0.0354276,-0.0378555
8.32,-0.0348589,-0.0295508
8.33,-0.0342472,-0.0215403
8.34,-0.032838,-0.0136021
8.35,-0.0303301,-0.0051507
8.36,-0.0269847,0.00374025
8.37,-0.0230323,0.0128217
8.38,-0.0191186,0.0223651
8.39,-0.0157393,0.0319692
8.4,-0.0121313,0.0413878
8.41,-0.00830689,0.0504322
8.42,-0.00514405,0.0593082
8.43,-0.00363482,0.0678529
8.44,-0.00421507,0.0747935
8.45,-0.00668617,0.0790674
8.46,-0.0106176,0.0814174
8.47,-0.0158031,0.0827405
8.48,-0.0212151,0.0825628
8.49,-0.0261932,0.0809118
8.5,-0.0298221,0.0783613
8.51,-0.0324174,0.0755177
8.52,-0.0345793,0.0721415
8.53,-0.0369193,0.0679686
8.54,-0.0392117,0.0627734
8.55,-0.0409748,0.056052
8.56,-0.0418088,0.0478903
8.57,-0.0412811,0.0390862
8.58,-0.0405585,0.0305376
8.59,-0.0398301,0.0224622
8.6,-0.0384351,0.0147318
8.61,-0.0358657,0.00665158
8.62,-0.0324589,-0.00191288
8.63,-0.0284264,-0.0106889
8.64,-0.0238763,-0.0198873
8.65,-0.019739,-0.0292858
8.66,-0.0154352,-0.0384804
8.67,-0.0106295,-0.0474072
8.68,-0.00607746,-0.0561621
8.69,-0.00293222,-0.0647916
8.7,-0.00183994,-0.072426
8.71,-0.00287507,-0.0776704
8.72,-0.00567037,-0.0805781
8.73,-0.0101019,-0.0823807
8.74,-0.0152324,-0.0827165
8.75,-0.0201949,-0.0815518
8.76,-0.024105,-0.0792886
8.77,-0.0267842,-0.0766674
8.78,-0.0288302,-0.0736542
8.79,-0.0309814,-0.0698499
8.8,-0.0332801,-0.0650927
8.81,-0.03517,-0.0590561
8.82,-0.0362498,-0.0516009
8.83,-0.036058,-0.0431164
8.84,-0.0353283,-0.0345609
8.85,-0.0348113,-0.0262625
8.86,-0.0339627,-0.0182405
8.87,-0.0322004,-0.0100569
8.88,-0.0293874,-0.00140018
8.89,-0.0258501,0.00752801
8.9,-0.0218195,0.0167418
8.91,-0.0180729,0.0264294
8.92,-0.0146493,0.0360147
8.93,-0.0109238,0.0453676
8.94,-0.00723358,0.0542805
8.95,-0.00457081,0.0631424
8.96,-0.0037645,0.0712082
8.97,-0.0050902,0.0771893
8.98,-0.00806269,0.0805135
8.99,-0.0125038,0.0823756
9,-0.01785,0.0830496
9.01,-0.0232107,0.0821772
9.02,-0.0277774,0.0800233
9.03,-0.0309411,0.0772367
9.04,-0.0332829,0.0741584
9.05,-0.0353538,0.070445
9.06,-0.0376311,0.0659149
9.07,-0.0396824,0.0602153
9.08,-0.0411596,0.052977
9.09,-0.0414732,0.0445089
9.1,-0.040693,0.0357531
9.11,-0.039979,0.0273538
9.12,-0.0390711,0.0194824
9.13,-0.0373536,0.0117339
9.14,-0.0344751,0.00349947
9.15,-0.0309211,-0.00514023
9.16,-0.0266738,-0.0140086
9.17,-0.0222722,-0.0232927
9.18,-0.0182418,-0.0325922
9.19,-0.0137989,-0.0416413
9.2,-0.00902336,-0.0503735
9.21,-0.00481258,-0.0591122
9.22,-0.00233172,-0.067586
9.23,-0.00200122,-0.0746149
9.24,-0.00366757,-0.0788947
9.25,-0.00702673,-0.0812976
9.26,-0.0118248,-0.0825878
9.27,-0.0170143,-0.082284
9.28,-0.0217324,-0.0805641
9.29,-0.0251758,-0.0779738
9.3,-0.027548,-0.0751659
9.31,-0.0294789,-0.0718133
9.32,-0.0316669,-0.0676742
9.33,-0.0338624,-0.0625528
9.34,-0.0355076,-0.0560783
9.35,-0.0361466,-0.0482406
9.36,-0.0355018,-0.0396262
9.37,-0.0347429,-0.0311035
9.38,-0.0341971,-0.0229093
9.39,-0.0331313,-0.0149081
9.4,-0.0310027,-0.0065497
9.41,-0.0279442,0.00223566
9.42,-0.0242134,0.0111987
9.43,-0.0201972,0.0205817
9.44,-0.0167157,0.0302375
9.45,-0.0133193,0.0397922
9.46,-0.0096221,0.049029
9.47,-0.00619173,0.057916
9.48,-0.0041387,0.0666741
9.49,-0.0041263,0.0741722
9.5,-0.00609051,0.0790696
9.51,-0.00952901,0.0816072
9.52,-0.0144471,0.0829762
9.53,-0.0199343,0.0830002
9.54,-0.0251768,0.0815004
9.55,-0.0292468,0.0788561
9.56,-0.032082,0.0758182
9.57,-0.0342165,0.0724765
9.58,-0.036282,0.0684402
9.59,-0.0384798,0.0635261
9.6,-0.0403062,0.0573556
9.61,-0.0413644,0.0496742
9.62,-0.0410716,0.0410148
9.63,-0.0401468,0.032308
9.64,-0.0394139,0.024098
9.65,-0.0382889,0.0163387
9.66,-0.0361519,0.00843952
9.67,-0.032989,-1.91708e-05
9.68,-0.0291956,-0.00877086
9.69,-0.0248189,-0.0177682
9.7,-0.0206334,-0.0271013
9.71,-0.0166136,-0.0363202
9.72,-0.0120493,-0.0452859
9.73,-0.00739959,-0.0539251
9.74,-0.00371969,-0.0625883
9.75,-0.00198588,-0.070629
9.76,-0.00240613,-0.076601
9.77,-0.00463767,-0.0798802
9.78,-0.00861754,-0.0817986
9.79,-0.0137171,-0.0825
9.8,-0.0188549,-0.081585
9.81,-0.0231753,-0.0793959
9.82,-0.0261754,-0.0766304
9.83,-0.0282876,-0.0736764
9.84,-0.0301924,-0.0700532
9.85,-0.032343,-0.0655777
9.86,-0.0342873,-0.0600017
9.87,-0.0355628,-0.0531052
9.88,-0.0356442,-0.0449313
9.89,-0.0347744,-0.0362937
9.9,-0.0341086,-0.0279367
9.91,-0.0334188,-0.0199131
9.92,-0.0320307,-0.0119007
9.93,-0.0295421,-0.00332675
9.94,-0.0262336,0.0055656
9.95,-0.0223707,0.0145792
9.96,-0.018566,0.024043
9.97,-0.0152433,0.0336119
9.98,-0.0117244,0.0430446
9.99,-0.00807358,0.0520243
10,-0.00502705,0.0608748
10.01,-0.00372089,0.0693399
10.02,-0.00453982,0.0760166
10.03,-0.00714564,0.0798643
10.04,-0.0111696,0.081852
10.05,-0.0164515,0.0828036
10.06,-0.021924,0.0822774
10.07,-0.0268138,0.080307
10.08,-0.0303327,0.0774453
10.09,-0.0328617,0.0743247
10.1,-0.0348585,0.0707194
10.11,-0.0369504,0.0663424
10.12,-0.0390262,0.0610006
10.13,-0.0405752,0.0543217
10.14,-0.0411229,0.0462835
10.15,-0.0403453,0.0375831
10.16,-0.0394546,0.029097
10.17,-0.0386142,0.0211386
10.18,-0.0371887,0.0134663
10.19,-0.0346557,0.00536443
10.2,-0.0312578,-0.00323711
10.21,-0.0272533,-0.0119938
10.22,-0.0228938,-0.0210478
10.23,-0.0189175,-0.0302804
10.24,-0.0147448,-0.0393831
10.25,-0.0101242,-0.0482077
10.26,-0.00576114,-0.0568401
10.27,-0.00278966,-0.0654325
10.28,-0.00192518,-0.0729273
10.29,-0.00311662,-0.0778877
10.3,-0.00597097,-0.0805663
10.31,-0.0104721,-0.0821732
10.32,-0.0156707,-0.0823172
10.33,-0.020614,-0.0809141
10.34,-0.0244183,-0.0783965
10.35,-0.0270283,-0.0755265
10.36,-0.0290152,-0.0723215
10.37,-0.0310337,-0.0683468
10.38,-0.0331622,-0.0634481
10.39,-0.0348673,-0.0573803
10.4,-0.0357122,-0.05002
10.41,-0.0352827,-0.0416216
10.42,-0.0343827,-0.0330937
10.43,-0.0337571,-0.0248591
10.44,-0.0328527,-0.016876
10.45,-0.0310608,-0.00865698
10.46,-0.0282262,0.000125871
10.47,-0.0247006,0.0090846
10.48,-0.020815,0.0182286
10.49,-0.0172659,0.02773
10.5,-0.0139562,0.0372255
10.51,-0.0103789,0.0465374
10.52,-0.00687103,0.0554292
10.53,-0.00440802,0.0642587
10.54,-0.00387995,0.0722194
10.55,-0.00545399,0.0778861
10.56,-0.00855909,0.0809074
10.57,-0.0130827,0.0825177
10.58,-0.0185181,0.082959
10.59,-0.0238596,0.0818256
10.6,-0.0282711,0.0793689
10.61,-0.0313696,0.0763263
10.62,-0.03368,0.0730223
10.63,-0.0356846,0.069117
10.64,-0.0377829,0.0644242
10.65,-0.0396262,0.0585988
10.66,-0.0408298,0.0513983
10.67,-0.040817,0.0430716
10.68,-0.0398518,0.0344074
10.69,-0.0389949,0.0261032
10.7,-0.0379468,0.0183001
10.71,-0.0361153,0.0105308
10.72,-0.0331951,0.00219017
10.73,-0.0296061,-0.00648318
10.74,-0.0254341,-0.0153459
10.75,-0.0212395,-0.0244959
10.76,-0.0173312,-0.0337023
10.77,-0.0129877,-0.0427529
10.78,-0.00842944,-0.0514996
10.79,-0.00449425,-0.0601843
10.8,-0.00229258,-0.0685396
10.81,-0.00222402,-0.0753104
10.82,-0.00406859,-0.0793593
10.83,-0.00758732,-0.0816706
10.84,-0.0125014,-0.0828271
10.85,-0.0177147,-0.0823755
10.86,-0.0223572,-0.0804801
10.87,-0.0257277,-0.0777157
10.88,-0.0281192,-0.0747379
10.89,-0.030077,-0.0712075
10.9,-0.0321603,-0.0668304
10.91,-0.0341507,-0.0614665
10.92,-0.0355839,-0.0549076
10.93,-0.0359589,-0.047094
10.94,-0.0351743,-0.0385399
10.95,-0.0343502,-0.0300891
10.96,-0.033646,-0.0219364
10.97,-0.0324422,-0.0138943
10.98,-0.0302536,-0.00541927
10.99,-0.0271592,0.00348656
11,-0.0234509,0.0125125
11.01,-0.0195913,0.0218498
11.02,-0.016202,0.0314144
11.03,-0.0127786,0.0409131
11.04,-0.0091551,0.0501016
11.05,-0.00591041,0.0590126
11.06,-0.00409512,0.067743
11.07,-0.00436117,0.0751223
11.08,-0.00659051,0.0798509
11.09,-0.0102185,0.0822894
11.1,-0.0152347,0.0835447
11.11,-0.0207524,0.0834057
11.12,-0.0259103,0.081692
11.13,-0.0298468,0.0788899
11.14,-0.0326619,0.0757217
11.15,-0.0348068,0.0721858
11.16,-0.0368363,0.0679266
11.17,-0.0388954,0.0628012
11.18,-0.0405443,0.0564462
11.19,-0.0413961,0.0487345
11.2,-0.0408895,0.0401282
11.21,-0.0398725,0.031499
11.22,-0.0389922,0.0233428
11.23,-0.0377167,0.0155825
11.24,-0.0354633,0.00757768
11.25,-0.0322544,-0.000959196
11.26,-0.0284594,-0.00974769
11.27,-0.0241566,-0.0187832
11.28,-0.0200864,-0.0280611
11.29,-0.0160787,-0.0372421
11.3,-0.0115826,-0.0462288
11.31,-0.0070872,-0.054924
11.32,-0.00361979,-0.0636251
11.33,-0.00212874,-0.0716074
11.34,-0.00275441,-0.0774316
11.35,-0.00514577,-0.0806549
11.36,-0.00921498,-0.0825143
11.37,-0.0143238,-0.0830381
11.38,-0.0194538,-0.0819735
11.39,-0.0236763,-0.0795969
11.4,-0.0266128,-0.0766585
11.41,-0.0287441,-0.0735046
11.42,-0.0306619,-0.0696651
11.43,-0.0327305,-0.0649789
11.44,-0.0345476,-0.0591965
11.45,-0.0356447,-0.0521488
11.46,-0.035535,-0.0439344
11.47,-0.0345807,-0.035294
11.48,-0.033819,-0.0268681
11.49,-0.0329933,-0.0187812
11.5,-0.0314779,-0.0106643
11.51,-0.0289157,-0.00199498
11.52,-0.0255793,0.00698492
11.53,-0.0217331,0.0161201
11.54,-0.0180501,0.0255888
11.55,-0.0147764,0.0351717
11.56,-0.0113347,0.0446343
11.57,-0.00780491,0.0536349
11.58,-0.00499474,0.0624995
11.59,-0.00392895,0.0708443
11.6,-0.0050016,0.0773033
11.61,-0.00778452,0.0809438
11.62,-0.0119593,0.0828044
11.63,-0.0173063,0.0835339
11.64,-0.0228027,0.0827932
11.65,-0.027604,0.0805899
11.66,-0.0310487,0.0775442
11.67,-0.0335266,0.0742314
11.68,-0.0354838,0.0704137
11.69,-0.0375167,0.0658205
11.7,-0.0394277,0.0602355
11.71,-0.0407959,0.0533781
11.72,-0.0411296,0.0452517
11.73,-0.0402216,0.0365367
11.74,-0.0392017,0.0280206
11.75,-0.0382034,0.0200329
11.76,-0.0366559,0.0122847
11.77,-0.0340264,0.00406528
11.78,-0.0305761,-0.00463749
11.79,-0.0265264,-0.0134854
11.8,-0.022222,-0.0225944
11.81,-0.0182754,-0.0318435
11.82,-0.0141155,-0.0409585
11.83,-0.00959518,-0.0497945
11.84,-0.00540948,-0.0584756
11.85,-0.00270966,-0.0670126
11.86,-0.00212925,-0.0743109
11.87,-0.00358045,-0.0789979
11.88,-0.00661496,-0.0814514
11.89,-0.011253,-0.0828174
11.9,-0.0165162,-0.0827239
11.91,-0.0214184,-0.0811058
11.92,-0.0251093,-0.0784135
11.93,-0.0276283,-0.0753837
11.94,-0.0295933,-0.0720035
11.95,-0.0315608,-0.0677975
11.96,-0.033604,-0.0626622
11.97,-0.0351788,-0.0563681
11.98,-0.0358265,-0.048831
11.99,-0.0352065,-0.0403688
12,-0.0342026,-0.0317955


==> data/flowaroundcyl_drag_lift_coeff.csv <==
"Time","drag_coeff (stats)","lift_coeff (stats)"
0.01,1.3338e-09,-5.00071e-14
0.02,0.00159183,-3.71558e-05
0.03,0.309018,0.0819439
0.04,-0.82337,0.165071
0.05,-0.0289484,-0.256135
0.06,0.138438,-0.0722937
0.07,0.536164,-0.0413839
0.08,0.0383983,0.240509
0.09,-0.0948352,-0.0971919
0.1,0.00945747,0.174196
0.11,0.23423,-0.0626498
0.12,-0.055893,0.162783
0.13,-0.0476593,0.0957769
0.14,0.173656,-0.103798
0.15,0.128763,0.00449962
0.16,0.186929,-0.000130471
0.17,0.00921232,0.0478039
0.18,0.0368425,-0.102402
0.19,0.094158,0.111532
0.2,0.250816,-0.00182038
0.21,0.0702768,-0.00513636
0.22,0.0747217,-0.078564
0.23,0.167703,0.0629128
0.24,0.17288,0.0676765
0.25,0.131411,-0.0449334
0.26,0.196326,-0.0284841
0.27,0.0921365,-0.0258108
0.28,0.16112,0.0881227
0.29,0.243427,-0.0503322
0.3,0.165411,-0.0384187
0.31,0.14294,0.0124733
0.32,0.126826,0.0391044
0.33,0.343932,0.00163996
0.34,0.189867,-0.0705305
0.35,0.357269,0.054488
0.36,0.285194,-0.00578184
0.37,0.184702,0.00170564
0.38,0.507469,-0.0510673
0.39,0.267239,0.055557
0.4,0.277776,0.0370442
0.41,0.246923,-0.00830012
0.42,0.349216,-0.0309103
0.43,0.324733,-0.0174348
0.44,0.388742,0.036449
0.45,0.2745,-0.00688833
0.46,0.339455,0.0116452
0.47,0.425599,-0.0338629
0.48,0.350451,0.0238386
0.49,0.457713,0.0107461
0.5,0.407441,-0.0325683
0.51,0.406345,-0.0291263
0.52,0.500121,0.0309323
0.53,0.330769,0.0154401
0.54,0.467266,0.0229489
0.55,0.522532,0.0177769
0.56,0.423929,0.00774962
0.57,0.558088,-0.0065341
0.58,0.513803,-0.0143249
0.59,0.603256,0.00624204
0.6,0.510119,0.0269296
0.61,0.527289,-0.0222873
0.62,0.666263,0.0172356
0.63,0.531483,-0.00680239
0.64,0.510729,0.047075
0.65,0.676358,-0.0340659
0.66,0.619855,0.0220639
0.67,0.595671,-0.0151578
0.68,0.650021,-0.00723036
0.69,0.58691,0.00877209
0.7,0.669218,-0.00442809
0.71,0.733076,-0.0199299
0.72,0.701937,-0.00372851
0.73,0.685558,0.0173605
0.74,0.515994,0.0046941
0.75,0.784179,0.0446697
0.76,0.628509,0.0084035
0.77,0.780335,0.0213584
0.78,0.736166,-0.0152345
0.79,0.772557,-0.00673369
0.8,0.75499,0.0420584
0.81,0.85922,-0.00664936
0.82,0.771907,-0.0152521
0.83,0.776204,0.024378
0.84,0.897172,-0.00557275
0.85,0.948557,-0.0200551
0.86,0.90259,0.032058
0.87,0.906428,0.0612175
0.88,0.779651,-0.0335588
0.89,0.941732,-0.0116125
0.9,0.943275,6.68122e-05
0.91,0.934218,-0.0465553
0.92,1.07638,0.0259962
0.93,1.06743,0.00219475
0.94,1.00468,-0.0368051
0.95,0.989412,0.0427966
0.96,1.16678,-0.000861964
0.97,1.13846,0.0212307
0.98,1.24677,-0.00204863
0.99,1.29213,-0.0700712
1,1.21209,-0.0199181
1.01,1.22361,-0.00709346
1.02,1.26104,0.0654729
1.03,1.20023,0.0151341
1.04,1.22668,0.0213333
1.05,1.18026,-0.0350361
1.06,1.29362,0.0165732
1.07,1.43137,-0.120026
1.08,1.37191,0.0538709
1.09,1.51803,0.00551156
1.1,1.46513,0.0191705
1.11,1.34722,-0.0280847
1.12,1.50363,0.00272144
1.13,1.36017,0.106315
1.14,1.51131,-0.0575775
1.15,1.60585,0.00293352
1.16,1.64295,0.0152117
1.17,1.50589,0.0643357
1.18,1.71163,-0.0054843
1.19,1.71924,-0.0399469
1.2,1.62332,0.125959
1.21,1.65587,-0.103346
1.22,1.78823,0.0195622
1.23,1.71288,-0.103114
1.24,1.58269,0.128641
1.25,1.74225,0.0337958
1.26,1.7677,-0.0025488
1.27,2.07349,0.0439066
1.28,1.82311,-0.0180629
1.29,1.88014,0.172461
1.3,2.05149,-0.0275227
1.31,2.01162,0.0478655
1.32,1.99618,0.0289911
1.33,1.83563,0.0385934
1.34,2.07545,-0.0585875
1.35,1.91516,0.0891437
1.36,1.94441,0.103673
1.37,2.23401,0.0568018
1.38,2.22748,-0.0999093
1.39,2.28773,-0.0708566
1.4,2.20258,0.133066
1.41,2.30578,-0.0110868
1.42,2.24921,-0.174167
1.43,2.31418,-0.143418
1.44,2.33189,0.0803395
1.45,2.21508,0.0665121
1.46,2.44295,-0.175827
1.47,2.35223,0.0958385
1.48,2.30445,-0.0104642
1.49,2.4207,-0.0148815
1.5,2.41944,-0.164512
1.51,2.58002,0.064173
1.52,2.59153,0.0140231
1.53,2.42547,-0.047051
1.54,2.52227,0.0342232
1.55,2.50688,0.090098
1.56,2.68215,0.0812365
1.57,2.5134,-0.123291
1.58,2.77249,-0.0285065
1.59,2.72966,-0.0620336
1.6,2.732,-0.174624
1.61,2.59363,0.0699378
1.62,2.76448,0.15642
1.63,2.69373,0.131005
1.64,2.81602,-0.15024
1.65,2.74727,-0.0540858
1.66,2.83103,0.111639
1.67,2.92391,-0.0537663
1.68,2.67452,0.0621971
1.69,2.83421,0.01916
1.7,2.98403,-0.0223601
1.71,2.91057,-0.0435856
1.72,2.93831,-0.0311948
1.73,3.02258,0.0201287
1.74,2.73175,0.0237117
1.75,2.99834,0.165957
1.76,3.01818,-0.123493
1.77,2.99949,-0.048838
1.78,3.01612,-0.135747
1.79,3.04236,-0.0245977
1.8,2.96894,0.0425106
1.81,3.0857,0.0151545
1.82,3.03968,-0.224717
1.83,2.96492,0.0964253
1.84,3.08915,-0.086316
1.85,3.03025,0.0203826
1.86,3.1034,0.0973948
1.87,2.99083,-0.117729
1.88,3.13933,0.0688921
1.89,3.17396,0.0102752
1.9,3.11043,0.075053
1.91,3.16433,0.126317
1.92,3.09655,-0.0328693
1.93,3.02353,-0.115001
1.94,3.04773,-0.061523
1.95,3.18497,-0.0410291
1.96,3.19536,0.175174
1.97,2.97922,-0.186813
1.98,3.14728,-0.0894566
1.99,3.12003,0.0454141
2,3.23653,-0.12423
2.01,2.9041,-0.00685219
2.02,2.9597,-0.0829288
2.03,2.97956,0.0963876
2.04,3.14694,-0.0719803
2.05,3.25241,0.0856547
2.06,2.94539,-0.0853984
2.07,2.96514,0.0334289
2.08,3.04618,0.0783977
2.09,2.98014,-0.0492266
2.1,3.03364,0.213898
2.11,3.03326,-0.217837
2.12,3.13261,-0.238362
2.13,3.14933,-0.183539
2.14,3.07585,-0.0217899
2.15,2.89082,0.0608193
2.16,3.12979,0.0500909
2.17,2.95954,-0.00843213
2.18,3.06326,-0.200744
2.19,3.14317,-0.125964
2.2,2.95249,-0.0264487
2.21,3.03022,-0.182609
2.22,3.0934,0.0518724
2.23,3.04946,-0.020371
2.24,3.00758,-0.0207622
2.25,3.05919,0.0767484
2.26,2.93572,0.0310895
2.27,3.04189,0.0825282
2.28,3.11793,-0.00873758
2.29,2.97841,-0.157147
2.3,2.87562,0.109034
2.31,3.05685,-0.134034
2.32,2.84328,-0.0908426
2.33,3.06502,0.0152945
2.34,2.97775,-0.155505
2.35,2.9473,-0.00981209
2.36,3.06362,-0.143315
2.37,3.07335,0.0325172
2.38,3.00484,-0.0326871
2.39,2.99236,-0.0612269
2.4,3.03841,0.11288
2.41,3.07853,-0.0739876
2.42,2.98255,0.0987936
2.43,2.92226,-0.0777494
2.44,3.01129,0.0554277
2.45,2.97234,-0.0198776
2.46,2.84099,-0.0962601
2.47,3.08298,-0.159057
2.48,3.03974,0.0102919
2.49,3.07929,-0.073868
2.5,2.978,-0.30895
2.51,2.98342,-0.0108403
2.52,2.99073,0.141792
2.53,3.05297,-0.0626095
2.54,2.89091,-0.186014
2.55,3.16891,-0.159471
2.56,2.92856,-0.0922434
2.57,2.92522,-0.0762585
2.58,3.11193,0.0259146
2.59,3.19817,0.121246
2.6,3.01804,0.0859517
2.61,3.0304,-0.0532786
2.62,3.03776,-0.0877087
2.63,2.98405,-0.247376
2.64,3.21809,-0.0718289
2.65,3.14045,0.0443129
2.66,3.07906,-0.178839
2.67,3.10259,0.142484
2.68,3.0221,-0.0868256
2.69,3.14292,-0.0185617
2.7,3.07199,-0.181973
2.71,3.00011,-0.0271724
2.72,3.01088,0.0147802
2.73,3.02809,0.00621306
2.74,3.0391,0.0606535
2.75,2.99533,0.0488996
2.76,3.03028,0.0791568
2.77,2.90862,-0.238911
2.78,3.09707,-0.135833
2.79,3.05536,-0.0892569
2.8,2.96076,-0.093199
2.81,3.06369,0.105796
2.82,3.11716,-0.154921
2.83,2.83647,-0.219539
2.84,2.98769,-0.109247
2.85,3.10899,0.0373446
2.86,2.94839,0.0382996
2.87,3.06723,-0.188086
2.88,3.04924,0.0468869
2.89,2.85632,-0.291218
2.9,3.06813,-0.0913077
2.91,3.00886,-0.0190057
2.92,3.01026,-0.000955599
2.93,3.14288,-0.0433895
2.94,2.94353,-0.152267
2.95,3.03939,-0.107526
2.96,2.90553,-0.0806795
2.97,2.83885,0.121177
2.98,3.01287,-0.0713387
2.99,3.12771,-0.00456017
3,2.93674,-0.132817
3.01,2.97323,0.12904
3.02,3.09711,-0.015942
3.03,3.02585,0.0964496
3.04,3.02279,0.0720257
3.05,2.87328,0.22095
3.06,2.91863,-0.0222468
3.07,2.95878,0.155126
3.08,2.93505,0.0494498
3.09,3.13993,-0.0381942
3.1,3.08996,-0.0715442
3.11,2.93016,0.0274738
3.12,2.88032,0.00926747
3.13,3.04937,-0.0797692
3.14,2.908,-0.109316
3.15,2.95009,-0.065324
3.16,2.90896,0.224952
3.17,2.96491,-0.0817897
3.18,3.03867,-0.122701
3.19,2.95573,-0.260562
3.2,3.03001,-0.233042
3.21,3.05433,-0.0967248
3.22,2.97079,-0.221226
3.23,2.86914,-0.0704477
3.24,3.01859,-0.346737
3.25,2.92382,-0.131727
3.26,3.18959,-0.290697
3.27,2.97702,-0.0691007
3.28,3.08733,-0.104796
3.29,3.09835,-0.13253
3.3,2.99567,-0.0389989
3.31,2.89956,-0.219163
3.32,3.13285,-0.00402764
3.33,2.98715,-0.236557
3.34,3.08061,0.16472
3.35,2.99147,0.0501797
3.36,2.96074,0.131948
3.37,2.95629,0.29145
3.38,3.1436,0.175925
3.39,3.06987,0.243866
3.4,2.82972,0.143712
3.41,2.86112,0.317397
3.42,3.14057,0.372005
3.43,3.09447,0.339234
3.44,3.07182,0.124874
3.45,2.93321,0.289212
3.46,3.06776,0.21699
3.47,3.00842,0.168135
3.48,3.0549,-0.0293211
3.49,2.95943,0.101103
3.5,3.13429,0.284187
3.51,3.08372,-0.116962
3.52,3.19703,-0.309504
3.53,3.00142,-0.223156
3.54,3.06002,-0.0111347
3.55,3.07045,-0.426165
3.56,3.0788,-0.33962
3.57,2.94839,-0.135041
3.58,2.99383,-0.191194
3.59,3.17111,-0.289144
3.6,3.1352,-0.382014
3.61,2.85896,-0.266801
3.62,2.84168,-0.267594
3.63,3.01291,-0.0174919
3.64,3.21139,0.105257
3.65,3.06355,-0.105715
3.66,3.14424,-0.0290108
3.67,3.15563,0.155263
3.68,3.17326,0.201207
3.69,2.99274,0.096128
3.7,2.91963,0.0781056
3.71,3.05993,0.17995
3.72,3.09861,0.500396
3.73,3.04855,0.375699
3.74,3.02188,0.320682
3.75,3.20089,0.392086
3.76,2.94118,0.401187
3.77,2.97695,0.327171
3.78,3.2626,0.268912
3.79,3.16365,0.324212
3.8,3.14439,0.0755824
3.81,2.87194,0.205909
3.82,3.14885,0.0696958
3.83,3.13034,0.00564472
3.84,3.12964,-0.0611763
3.85,2.9687,-0.331159
3.86,2.90363,-0.535626
3.87,3.13336,-0.199644
3.88,3.05151,-0.432798
3.89,3.05616,-0.479019
3.9,3.16221,-0.372312
3.91,3.05069,-0.529065
3.92,3.23078,-0.574094
3.93,3.02333,-0.253589
3.94,3.10869,-0.513917
3.95,3.06904,-0.297302
3.96,3.29001,-0.444022
3.97,3.15528,-0.339909
3.98,3.06771,-0.205116
3.99,3.16476,0.0190152
4,3.03996,0.0327503
4.01,3.02695,0.072195
4.02,2.99998,0.239275
4.03,3.0578,0.20922
4.04,3.11688,0.455317
4.05,3.08762,0.399355
4.06,3.11183,0.539139
4.07,2.96117,0.576284
4.08,2.85581,0.727963
4.09,3.18697,0.446208
4.1,3.07733,0.435158
4.11,3.22611,0.366345
4.12,3.15747,0.836609
4.13,3.04626,0.0560339
4.14,3.09825,0.265892
4.15,3.1991,0.0256605
4.16,3.23062,-0.0305729
4.17,3.20275,-0.183858
4.18,3.08473,-0.41607
4.19,3.16745,-0.180126
4.2,3.24024,-0.679035
4.21,3.09469,-0.299211
4.22,3.26832,-0.686395
4.23,3.20283,-0.396169
4.24,3.21324,-0.837458
4.25,3.05863,-0.622878
4.26,3.21004,-0.491538
4.27,3.15974,-0.724857
4.28,3.1223,-0.284665
4.29,2.90904,-0.314257
4.3,3.1017,0.0393805
4.31,3.23028,-0.282916
4.32,3.22418,-0.143751
4.33,3.2923,-0.0164914
4.34,3.24046,0.229831
4.35,3.24876,0.371878
4.36,3.1069,0.374027
4.37,3.04633,0.49769
4.38,3.05955,0.392217
4.39,3.28097,0.626822
4.4,3.19273,0.661161
4.41,3.18724,0.74614
4.42,3.2286,0.864192
4.43,3.11919,0.604392
4.44,3.16675,0.516497
4.45,3.26725,0.468511
4.46,3.18953,0.453133
4.47,3.26797,0.199693
4.48,3.22458,0.124571
4.49,3.23011,-0.0200726
4.5,2.78701,0.116319
4.51,3.06516,-0.505481
4.52,3.06615,-0.431198
4.53,3.13724,-0.395836
4.54,3.06449,-0.563507
4.55,3.10875,-0.781891
4.56,3.02143,-0.708636
4.57,3.22393,-0.605445
4.58,3.2437,-0.675721
4.59,3.27784,-0.819005
4.6,3.25578,-0.57261
4.61,3.0024,-0.616305
4.62,3.16171,-0.454764
4.63,3.21113,-0.55568
4.64,3.19916,-0.0478001
4.65,3.31571,-0.0815485
4.66,3.15441,0.0632208
4.67,3.11627,0.320232
4.68,3.19861,0.407724
4.69,3.28564,0.645141
4.7,3.17391,0.500812
4.71,3.21113,0.75592
4.72,3.07808,0.89586
4.73,3.24266,0.968776
4.74,3.29492,0.831118
4.75,3.26336,0.686009
4.76,3.14843,0.700631
4.77,3.1046,0.620771
4.78,3.09761,0.618133
4.79,3.15997,0.412893
4.8,3.21449,0.18501
4.81,3.19404,0.0487416
4.82,3.11482,-0.128603
4.83,3.23813,-0.189563
4.84,3.21193,-0.379528
4.85,3.26649,-0.506119
4.86,3.2423,-0.63234
4.87,3.10262,-0.706664
4.88,3.15992,-0.869629
4.89,3.31751,-0.885895
4.9,3.28792,-0.946336
4.91,3.26536,-0.918197
4.92,3.25443,-0.991705
4.93,3.35767,-0.681652
4.94,3.18423,-0.579976
4.95,3.20099,-0.344574
4.96,3.28452,-0.383222
4.97,3.25986,-0.157622
4.98,3.32085,-0.0638036
4.99,3.22323,0.142888
5,2.99216,0.327898
5.01,3.21835,0.543588
5.02,3.17561,0.618688
5.03,3.21971,0.927739
5.04,3.14049,0.853009
5.05,3.21764,0.907698
5.06,3.30266,0.786488
5.07,3.37994,0.868841
5.08,3.3181,0.940835
5.09,3.2529,0.822852
5.1,3.20322,0.572003
5.11,3.20645,0.486759
5.12,3.27339,0.284763
5.13,3.18369,0.18772
5.14,3.13207,0.0649991
5.15,3.30973,0.0593096
5.16,3.23972,-0.2022
5.17,3.16549,-0.453066
5.18,3.14567,-0.596856
5.19,3.23437,-0.873291
5.2,3.18001,-0.690843
5.21,3.25646,-0.849023
5.22,3.11138,-0.956946
5.23,3.23928,-0.913511
5.24,3.11068,-1.06068
5.25,3.24311,-1.01089
5.26,3.2078,-0.680584
5.27,3.28292,-0.741415
5.28,3.25933,-0.483581
5.29,3.17998,-0.403533
5.3,3.0647,0.157659
5.31,3.25428,-0.0845938
5.32,3.21878,0.272964
5.33,3.17613,0.244686
5.34,2.9416,0.547596
5.35,3.29665,0.694245
5.36,3.18162,0.674538
5.37,3.22317,1.15804
5.38,3.11907,0.910896
5.39,3.42703,0.8628
5.4,3.25098,1.1146
5.41,3.3946,0.864409
5.42,3.18273,1.03133
5.43,3.19959,0.54897
5.44,3.31854,0.58616
5.45,3.41963,0.397245
5.46,3.2884,0.281633
5.47,3.2901,0.0950368
5.48,3.25495,-0.118933
5.49,3.25078,-0.364058
5.5,3.11444,-0.417143
5.51,3.29009,-0.708577
5.52,3.32131,-0.926549
5.53,3.35298,-0.848033
5.54,3.23442,-0.862143
5.55,3.35476,-0.797854
5.56,3.13219,-1.21606
5.57,3.23105,-1.01756
5.58,3.3346,-0.896463
5.59,3.19708,-0.824052
5.6,3.3326,-0.718162
5.61,3.2775,-0.662809
5.62,3.27791,-0.375961
5.63,3.16053,-0.194969
5.64,3.27898,0.133315
5.65,3.36947,0.177993
5.66,3.27549,0.178448
5.67,3.18418,0.737536
5.68,3.207,0.634198
5.69,3.27283,0.963197
5.7,3.14745,0.437446
5.71,3.33385,1.19827
5.72,3.18973,1.04961
5.73,3.35028,0.987855
5.74,3.12401,0.920683
5.75,3.16088,0.862761
5.76,3.23926,0.98195
5.77,3.39337,0.317333
5.78,3.17878,0.775914
5.79,3.19795,0.301099
5.8,3.24484,0.141316
5.81,3.20542,-0.239892
5.82,3.23202,-0.32679
5.83,3.33263,-0.473365
5.84,3.21401,-0.590881
5.85,3.274,-0.844152
5.86,3.18279,-1.33828
5.87,3.22446,-0.958767
5.88,3.24303,-1.20825
5.89,3.31005,-1.20888
5.9,3.29054,-1.08979
5.91,3.28655,-1.01773
5.92,3.21347,-0.819788
5.93,3.34195,-0.712294
5.94,3.22527,-0.654943
5.95,3.55113,-0.571293
5.96,3.18079,-0.244976
5.97,3.5171,-0.0664105
5.98,3.16448,0.365071
5.99,3.16029,0.424718
6,3.20945,0.61861
6.01,3.29962,0.74168
6.02,3.20497,0.600803
6.03,3.22529,1.02832
6.04,3.19063,1.02482
6.05,3.1869,1.17109
6.06,3.27761,1.10654
6.07,3.34289,0.91224
6.08,3.2049,1.01891
6.09,3.40263,0.62477
6.1,3.20788,0.719606
6.11,3.36195,0.449699
6.12,3.36123,0.422931
6.13,3.22942,0.25444
6.14,3.23111,-0.109152
6.15,3.17228,-0.384511
6.16,3.16079,-0.572879
6.17,3.32117,-0.584003
6.18,3.31237,-0.885675
6.19,3.33081,-0.903234
6.2,3.12919,-1.13645
6.21,3.27692,-1.33486
6.22,3.23181,-0.908533
6.23,3.46941,-1.12565
6.24,3.39684,-0.941349
6.25,3.41587,-0.941404
6.26,3.25726,-0.785821
6.27,3.3338,-0.406952
6.28,3.30119,-0.48044
6.29,3.25721,-0.135569
6.3,3.36107,-0.0575085
6.31,3.37214,0.065361
6.32,3.14067,0.321981
6.33,3.29869,0.377817
6.34,3.21965,0.762907
6.35,3.28547,0.729619
6.36,3.13793,1.13197
6.37,3.31445,0.885534
6.38,3.28003,1.17043
6.39,3.37673,0.897849
6.4,3.35884,0.994938
6.41,3.3695,0.99101
6.42,3.35964,0.924807
6.43,3.29333,0.693843
6.44,3.38325,0.397977
6.45,3.31436,0.0826343
6.46,3.28282,0.122524
6.47,3.19966,-0.0460163
6.48,3.27326,-0.320311
6.49,3.16479,-0.572465
6.5,3.25992,-0.634165
6.51,3.39944,-0.809527
6.52,3.20805,-1.14754
6.53,3.2147,-0.923885
6.54,3.30533,-1.11894
6.55,3.20592,-0.908766
6.56,3.39156,-1.039
6.57,3.29958,-0.950502
6.58,3.35897,-0.825628
6.59,3.36713,-1.00855
6.6,3.21719,-0.709905
6.61,3.43551,-0.784031
6.62,3.43013,-0.172304
6.63,3.34454,-0.169827
6.64,3.29833,0.216224
6.65,3.17389,0.283857
6.66,3.18259,0.495339
6.67,3.20891,0.627155
6.68,3.33703,0.645867
6.69,3.36678,1.17949
6.7,3.33135,1.03872
6.71,3.18664,1.36497
6.72,3.34023,0.99793
6.73,3.4104,1.106
6.74,3.34916,0.824381
6.75,3.41456,0.652375
6.76,3.17263,0.864542
6.77,3.23,0.466659
6.78,3.25136,0.215652
6.79,3.2252,0.0116567
6.8,3.28317,-0.0472188
6.81,3.16393,-0.110753
6.82,3.16141,-0.627658
6.83,3.28213,-0.383747
6.84,3.17022,-0.937793
6.85,3.18499,-0.635517
6.86,3.14949,-1.18419
6.87,3.09751,-0.885441
6.88,3.31213,-1.14708
6.89,3.28327,-1.15156
6.9,3.27824,-0.836974
6.91,3.31721,-0.96406
6.92,3.33415,-0.609545
6.93,3.31419,-0.698465
6.94,3.14279,-0.280539
6.95,3.42815,-0.495791
6.96,3.39492,-0.234953
6.97,3.22888,0.0414673
6.98,3.10434,0.498973
6.99,3.08665,0.574713
7,3.20675,0.517487
7.01,3.20988,0.90671
7.02,3.17792,0.998538
7.03,3.25307,1.20079
7.04,3.24504,0.998305
7.05,3.27959,1.11284
7.06,3.18054,1.23052
7.07,3.1856,1.12269
7.08,3.3249,1.20215
7.09,3.43764,0.598543
7.1,3.18199,0.540381
7.11,3.13985,0.293019
7.12,3.24731,0.228091
7.13,3.36991,-0.0654605
7.14,3.34896,-0.133914
7.15,3.23339,-0.459435
7.16,3.34393,-0.667259
7.17,3.20859,-0.865611
7.18,2.88199,-0.704587
7.19,3.47769,-0.95197
7.2,3.33339,-0.764169
7.21,3.42198,-1.11755
7.22,3.16306,-0.894474
7.23,3.12376,-1.0157
7.24,3.36635,-0.9052
7.25,3.20754,-0.893114
7.26,3.27416,-0.751623
7.27,3.25674,-0.434986
7.28,3.41989,-0.124883
7.29,3.22614,-0.102868
7.3,3.32745,0.143445
7.31,3.16508,0.198652
7.32,3.24308,0.330242
7.33,3.17734,0.633588
7.34,3.21826,0.606916
7.35,3.22314,0.919982
7.36,3.23501,1.02422
7.37,3.24405,1.17001
7.38,3.48899,1.01086
7.39,3.38052,1.09619
7.4,3.40353,0.961328
7.41,3.23326,0.948768
7.42,3.38721,0.73874
7.43,3.20153,0.542425
7.44,3.26699,0.328421
7.45,3.35482,0.2203
7.46,3.28801,0.184964
7.47,3.38792,-0.306649
7.48,3.27234,-0.564699
7.49,3.28817,-0.751806
7.5,3.15921,-0.675583
7.51,3.18647,-0.847007
7.52,3.28309,-0.997926
7.53,3.27368,-1.00168
7.54,3.20898,-1.06813
7.55,3.18236,-0.992865
7.56,3.47901,-1.1182
7.57,3.27613,-1.06255
7.58,3.29641,-0.783716
7.59,3.15501,-0.814385
7.6,3.17339,-0.555353
7.61,3.27132,-0.417922
7.62,3.29694,-0.190577
7.63,3.29011,0.13745
7.64,3.17751,0.154766
7.65,3.37214,0.481936
7.66,3.384,0.643607
7.67,3.20644,1.07893
7.68,3.07341,0.848298
7.69,3.16219,1.13523
7.7,3.42298,1.16184
7.71,3.2567,1.08337
7.72,3.43385,1.016
7.73,3.26212,0.857682
7.74,3.33794,0.926298
7.75,3.21712,0.55902
7.76,3.22692,0.527061
7.77,3.38647,0.34317
7.78,3.12869,0.434051
7.79,3.29342,-0.00300226
7.8,3.14523,-0.526465
7.81,3.37676,-0.248157
7.82,3.06417,-0.528397
7.83,3.32983,-0.578046
7.84,3.37758,-1.03012
7.85,3.07541,-0.945033
7.86,3.08443,-1.04666
7.87,3.34643,-1.25221
7.88,3.40663,-1.03957
7.89,3.45137,-0.924397
7.9,3.39262,-0.654271
7.91,3.20593,-0.840576
7.92,3.28199,-0.615087
7.93,3.2142,-0.72952
7.94,3.2954,-0.306339
7.95,3.23479,-0.0549118
7.96,3.41562,0.195066
7.97,3.09719,0.184901
7.98,3.23496,0.366889
7.99,3.08672,0.712225
8,3.2486,0.833666


==> data/flowaroundcyl_drag_lift_coeff_bdry.csv <==
"Time","drag_lift (0) (stats)","drag_lift (1) (stats)"
0,-3.44526e-15,-1.3246e-14
0.01,1.3693e-09,-9.5454e-13
0.02,0.00162133,-1.40738e-05
0.03,0.00593334,-4.9885e-05
0.04,0.0109821,-2.65676e-05
0.05,0.0169803,-4.06437e-05
0.06,0.0230762,-5.26796e-05
0.07,0.0292703,-2.81736e-05
0.08,0.0354231,-7.3248e-05
0.09,0.0418535,-9.66389e-05
0.1,0.0481846,-9.88816e-05
0.11,0.0548142,-6.90412e-05
0.12,0.0615033,-0.000102151
0.13,0.0683429,-0.000112452
0.14,0.0753301,-9.31309e-05
0.15,0.0824849,-0.000141431
0.16,0.112645,-9.99525e-05
0.17,0.0889532,0.000194955
0.18,0.108255,-0.000229444
0.19,0.0983778,-0.00210021
0.2,0.109857,0.00213929
0.21,0.124334,-0.00144215
0.22,0.131691,-0.00175887
0.23,0.135127,-0.000168818
0.24,0.159354,0.000711466
0.25,0.157425,-0.00337956
0.26,0.171157,0.00308264
0.27,0.134461,-0.00122436
0.28,0.190067,0.000425747
0.29,0.183608,-0.00517374
0.3,0.149086,0.00773521
0.31,0.208231,0.00367135
0.32,0.197656,-0.00887287
0.33,0.248354,0.00500606
0.34,0.234884,0.00222532
0.35,0.246793,-0.000672979
0.36,0.265181,-0.00261598
0.37,0.274705,-0.0039669
0.38,0.287669,-0.00261634
0.39,0.323275,-0.000568278
0.4,0.321247,-0.00574653
0.41,0.330518,-0.000903918
0.42,0.34615,0.00339011
0.43,0.373965,0.0025689
0.44,0.375062,-0.00898639
0.45,0.274761,0.00515889
0.46,0.492764,0.0277558
0.47,0.388446,-0.0186271
0.48,0.411656,0.0105308
0.49,0.432223,0.0158291
0.5,0.464403,-0.0180415
0.51,0.488226,-0.0117407
0.52,0.458318,-0.00595282
0.53,0.359878,0.00152438
0.54,0.469332,0.00461705
0.55,0.530982,0.0101642
0.56,0.48906,0.0391699
0.57,0.431443,-0.00243002
0.58,0.541097,-0.0081954
0.59,0.583152,-0.0254561
0.6,0.532613,0.0108369
0.61,0.56389,-0.00962182
0.62,0.546774,0.0226606
0.63,0.533827,0.00664458
0.64,0.645976,0.0244117
0.65,0.630948,-0.0310246
0.66,0.583429,-0.00368811
0.67,0.554267,0.00780626
0.68,0.605971,-0.0431778
0.69,0.629313,0.047112
0.7,0.718127,-0.00361597
0.71,0.687801,-0.015854
0.72,0.735149,-0.00714739
0.73,0.751955,0.0318865
0.74,0.631847,-0.0151832
0.75,0.711758,0.018279
0.76,0.735647,0.00736638
0.77,0.718222,0.0260136
0.78,0.711758,0.0283937
0.79,0.825477,-0.0148473
0.8,0.707566,0.0458543
0.81,0.882732,-0.0202742
0.82,0.80567,-0.000220143
0.83,0.819042,0.0131376
0.84,0.808377,0.0626415
0.85,0.974744,-0.0164763
0.86,0.925725,-0.0221384
0.87,0.891778,0.0713811
0.88,0.833609,0.00696407
0.89,0.944942,-0.0547473
0.9,0.916149,0.0229447
0.91,1.00933,-0.0286469
0.92,1.03557,0.0616372
0.93,1.01426,0.0161957
0.94,0.965596,0.0769649
0.95,1.03485,-0.0344702
0.96,1.10611,-0.0354946
0.97,1.1609,-0.0268265
0.98,1.27737,-0.0201035
0.99,1.27598,-0.00126897
1,1.14098,-0.014193
1.01,1.24897,0.0316579
1.02,1.21787,-0.0230203
1.03,1.28424,0.0114932
1.04,1.18979,-0.0958458
1.05,1.24091,-0.0225965
1.06,1.31685,-0.0371689
1.07,1.50332,-0.0265164
1.08,1.2368,0.0648336
1.09,1.43692,-0.0761173
1.1,1.48249,0.134217
1.11,1.2753,-0.253252
1.12,1.46061,0.0973269
1.13,1.4271,-0.135801
1.14,1.43905,0.0332002
1.15,1.61037,0.119803
1.16,1.56092,0.00924514
1.17,1.55688,0.0107427
1.18,1.6493,-0.23712
1.19,1.86933,0.0975359
1.2,1.66242,-0.0335483
1.21,1.64238,-0.0197231
1.22,1.83075,0.0136634
1.23,1.82534,-0.0293021
1.24,1.70723,0.0102546
1.25,1.75343,-0.0905358
1.26,1.88296,-0.090292
1.27,2.11466,-0.12175
1.28,1.89812,-0.0213367
1.29,1.8163,0.0145746
1.3,1.84167,0.0535449
1.31,2.15458,-0.0454631
1.32,2.16924,-0.0384331
1.33,1.92888,0.0815948
1.34,2.10676,0.0874512
1.35,1.96729,0.0870385
1.36,2.04219,-0.280692
1.37,2.16473,0.12115
1.38,2.26491,0.167919
1.39,2.22017,0.111999
1.4,2.28471,-0.120294
1.41,2.5605,-0.0731494
1.42,2.32115,0.207718
1.43,2.40231,-0.0739691
1.44,2.32123,-0.135225
1.45,2.23616,-0.117801
1.46,2.38712,0.0326166
1.47,2.52045,-0.167121
1.48,2.44906,-0.0501179
1.49,2.43661,-0.0606256
1.5,2.21788,0.0656031
1.51,2.48904,-0.230439
1.52,2.75073,0.0415304
1.53,2.56538,-0.15108
1.54,2.48234,-0.0196731
1.55,2.53225,-0.207564
1.56,2.74649,-0.20546
1.57,2.63868,0.0417601
1.58,2.41862,0.0767866
1.59,2.68284,0.235461
1.6,2.87533,0.0427472
1.61,2.79037,0.296569
1.62,2.60903,-0.090283
1.63,2.87306,-0.121344
1.64,2.65604,0.165323
1.65,2.41759,-0.0895789
1.66,2.76998,0.0795476
1.67,2.84979,-0.143766
1.68,2.91624,-0.031118
1.69,2.65446,-0.0502862
1.7,2.84972,-0.292942
1.71,3.11903,-0.199285
1.72,2.88789,-0.168894
1.73,2.99965,-0.00738233
1.74,2.9227,0.00612951
1.75,3.03968,-0.0221993
1.76,2.81352,0.0663372
1.77,2.64362,-0.0637194
1.78,2.89894,-0.111979
1.79,3.17906,0.0538684
1.8,3.00286,-0.00191253
1.81,2.83858,-0.112458
1.82,3.04559,-0.11556
1.83,3.09262,0.373331
1.84,3.05585,-0.0157006
1.85,3.11901,-0.0979652
1.86,2.96607,-0.13265
1.87,2.90658,0.131895
1.88,2.85673,0.215159
1.89,2.86518,-0.038462
1.9,2.93186,0.191243
1.91,3.09436,0.116864
1.92,3.20389,0.186637
1.93,3.04534,0.168557
1.94,3.04756,-0.325317
1.95,2.93137,0.0465879
1.96,3.12718,-0.0280839
1.97,3.03377,0.257775
1.98,3.21477,-0.0837307
1.99,2.95734,0.184932
2,3.04362,-0.204123
2.01,3.01766,0.00803775
2.02,3.30845,-0.0820934
2.03,2.93688,0.00685199
2.04,2.95221,-0.0584824
2.05,2.85848,-0.436517
2.06,3.11433,-0.196798
2.07,3.0177,0.108997
2.08,3.22147,0.154478
2.09,3.12153,-0.410016
2.1,2.9923,0.177148
2.11,2.98285,0.0330574
2.12,2.81767,0.00467331
2.13,3.16145,0.0981735
2.14,2.96798,-0.190359
2.15,3.142,-0.130644
2.16,2.88573,-0.320607
2.17,2.97054,0.198037
2.18,2.95809,-0.129155
2.19,2.95501,-0.222537
2.2,3.19636,-0.27074
2.21,2.9517,0.0876347
2.22,2.93081,-0.204829
2.23,2.99123,-0.339866
2.24,3.19709,-0.00867059
2.25,3.03697,-0.0175971
2.26,3.20588,0.23481
2.27,2.99141,-0.18635
2.28,2.88709,0.415015
2.29,2.94143,-0.319102
2.3,2.88621,-0.309056
2.31,3.26716,-0.0438614
2.32,3.15848,-0.0714146
2.33,3.10493,0.120041
2.34,2.87843,-0.486082
2.35,3.09373,-0.085029
2.36,2.91265,-0.329845
2.37,2.86304,-0.00247371
2.38,2.74172,-0.0126306
2.39,3.08196,-0.112135
2.4,3.05301,0.148378
2.41,3.00863,-0.206994
2.42,3.12812,0.110848
2.43,3.28125,-0.0576818
2.44,2.90641,0.0277759
2.45,2.8889,0.128307
2.46,3.13024,-0.136006
2.47,3.12297,0.332607
2.48,3.12306,0.0571816
2.49,3.13194,-0.0528796
2.5,2.99187,-0.0718344
2.51,2.95116,-0.0891631
2.52,2.971,0.204179
2.53,3.02144,0.169827
2.54,2.71218,0.574316
2.55,2.72816,0.254572
2.56,2.94321,0.0298998
2.57,3.28589,-0.144761
2.58,3.28361,0.114936
2.59,3.08724,0.0654791
2.6,3.08207,0.338708
2.61,3.03465,-0.296825
2.62,3.00965,-0.0494031
2.63,3.12593,0.0388101
2.64,3.23174,-0.108492
2.65,2.88862,0.138482
2.66,2.82242,-0.312119
2.67,2.94907,0.0463384
2.68,3.06026,0.10839
2.69,3.04989,0.312047
2.7,3.07399,0.117366
2.71,2.91316,-0.220597
2.72,3.15578,0.00623472
2.73,3.02783,-0.146974
2.74,3.12603,-0.0814504
2.75,2.88182,-0.168645
2.76,3.33373,-0.224589
2.77,3.00097,-0.0695766
2.78,3.04851,0.111119
2.79,3.02672,0.0998651
2.8,3.02859,0.0308261
2.81,3.11864,-0.284382
2.82,2.95455,0.150355
2.83,2.86497,0.190785
2.84,2.78473,0.00183857
2.85,2.86274,0.311619
2.86,2.89268,-0.101766
2.87,3.1005,0.0958662
2.88,3.07635,-0.0693837
2.89,3.03756,0.0782848
2.9,3.19826,0.12088
2.91,2.89103,0.0887209
2.92,2.85103,0.17578
2.93,3.15965,-0.100238
2.94,3.07308,0.1853
2.95,3.03849,0.0151713
2.96,3.12434,-0.19201
2.97,2.96061,-0.0140112
2.98,3.14051,-0.231708
2.99,2.82713,-0.00933857
3,2.89382,0.173348
3.01,3.1267,0.4396
3.02,3.36076,0.21959
3.03,2.85134,-0.360044
3.04,3.10796,0.148477
3.05,2.82896,0.223564
3.06,3.12635,0.130812
3.07,3.0303,-0.180421
3.08,2.79673,0.201988
3.09,3.04462,-0.401078
3.1,3.21572,0.104341
3.11,2.86476,-0.242369
3.12,3.05545,-0.112672
3.13,3.12968,0.200974
3.14,2.76278,-0.374232
3.15,2.70175,0.104461
3.16,2.76212,-0.171973
3.17,3.34249,-0.176073
3.18,3.25725,0.0929864
3.19,3.12235,-0.0183094
3.2,2.75322,-0.189026
3.21,2.99205,-0.449657
3.22,2.99293,0.0715725
3.23,3.13614,-0.0353787
3.24,3.21367,-0.149803
3.25,3.05873,-0.296092
3.26,3.22308,-0.285816
3.27,2.88523,0.0670645
3.28,2.67676,0.144725
3.29,3.24018,-0.0922561
3.3,3.01888,-0.231113
3.31,3.07198,0.178536
3.32,2.91538,0.00789035
3.33,2.98115,0.38898
3.34,3.33311,0.0414594
3.35,2.96798,0.216704
3.36,2.97716,0.277197
3.37,2.85937,0.228464
3.38,3.1399,0.37546
3.39,3.28482,0.1859
3.4,2.96461,0.269503
3.41,2.86831,0.125428
3.42,2.83363,0.317992
3.43,3.09517,0.252157
3.44,3.14202,0.155311
3.45,3.21909,-0.26667
3.46,2.96977,-0.15422
3.47,2.92775,0.00130542
3.48,3.00288,0.308405
3.49,3.16083,-0.238863
3.5,2.9131,-0.419758
3.51,2.80177,-0.685332
3.52,3.07255,-0.236266
3.53,3.39562,-0.299404
3.54,3.062,-0.459867
3.55,2.9886,-0.399317
3.56,2.94458,-0.552206
3.57,3.22276,-0.355292
3.58,3.20902,-0.179519
3.59,2.94836,-0.143025
3.6,3.13391,-0.491577
3.61,2.97285,-0.342023
3.62,3.16834,0.155306
3.63,3.0046,0.176416
3.64,2.96209,0.254559
3.65,3.17768,-0.059916
3.66,2.91948,0.387664
3.67,2.91516,0.36679
3.68,2.94461,0.24582
3.69,3.07064,0.318877
3.7,3.01445,0.549446
3.71,3.07116,0.66216
3.72,3.09597,0.312641
3.73,3.33745,0.0704312
3.74,3.2553,0.388416
3.75,2.97199,0.258762
3.76,2.68079,-0.00675071
3.77,3.41973,-0.202325
3.78,3.19399,0.0510983
3.79,2.8155,-0.129447
3.8,3.06476,-0.128064
3.81,3.04172,-0.532372
3.82,2.9865,-0.699979
3.83,3.33133,-0.171861
3.84,3.27164,-0.0788153
3.85,2.94951,-0.223793
3.86,3.2336,-0.580465
3.87,3.02645,-0.539818
3.88,3.12161,-0.353965
3.89,2.65481,-0.681707
3.9,3.16889,-0.424454
3.91,3.14304,-0.258997
3.92,3.23535,-0.225386
3.93,3.10494,-0.255558
3.94,2.94247,-0.40379
3.95,3.33579,0.215489
3.96,3.34393,0.326792
3.97,3.36799,0.239904
3.98,2.97609,0.726668
3.99,3.15907,0.741467
4,3.09002,0.360161
4.01,3.10339,0.25533
4.02,3.40096,0.52529
4.03,3.34852,0.433273
4.04,3.27017,0.512405
4.05,3.45961,0.154026
4.06,3.16015,0.589365
4.07,2.84725,0.380389
4.08,2.99743,0.527547
4.09,3.25422,-0.545434
4.1,3.43195,0.302152
4.11,3.4025,-0.0283929
4.12,3.12445,-0.288255
4.13,3.11878,-0.249517
4.14,3.11686,-0.571431
4.15,3.25987,-0.329061
4.16,3.33363,-0.955359
4.17,3.24788,-0.691743
4.18,3.08029,-0.452691
4.19,3.13822,-0.956081
4.2,3.03833,-0.971005
4.21,3.29762,-1.04114
4.22,3.25383,-0.360137
4.23,3.39799,-0.372723
4.24,3.40303,-0.371815
4.25,3.33025,-0.21515
4.26,3.14317,0.14302
4.27,2.94442,-0.278801
4.28,3.39911,0.179962
4.29,3.36269,0.0748259
4.3,3.07988,1.02732
4.31,2.915,0.430843
4.32,2.98887,0.234452
4.33,3.45066,0.181158
4.34,3.13612,0.599816
4.35,3.25608,0.939489
4.36,3.55362,0.249695
4.37,3.49287,0.432875
4.38,3.31944,0.766483
4.39,2.86136,0.585956
4.4,2.82529,0.170587
4.41,3.12079,0.321694
4.42,3.30225,0.157572
4.43,3.32541,-0.050645
4.44,3.1334,-0.168564
4.45,3.15219,-0.217121
4.46,3.09866,-0.261296
4.47,3.21583,-1.00496
4.48,2.95781,-0.93168
4.49,3.18397,-0.857542
4.5,3.06155,-0.66334
4.51,3.25126,-1.01888
4.52,3.42728,-0.745572
4.53,3.45763,-0.733233
4.54,3.34661,-0.776347
4.55,3.34884,-0.4177
4.56,3.18005,-0.124841
4.57,2.79776,-0.132527
4.58,3.23019,-0.331717
4.59,3.41606,-0.392924
4.6,3.14274,0.107026
4.61,3.25543,0.151517
4.62,3.4502,0.423383
4.63,3.19051,0.613559
4.64,3.05583,0.406719
4.65,3.29009,0.7392
4.66,3.3854,0.946503
4.67,3.27862,1.12006
4.68,3.4719,0.334219
4.69,3.19202,0.891928
4.7,3.03504,0.606714
4.71,3.30771,0.992121
4.72,3.29812,0.50533
4.73,3.23749,0.500869
4.74,3.47719,0.432544
4.75,2.92957,0.0798409
4.76,3.34671,0.344743
4.77,3.1156,-0.618409
4.78,3.39741,-0.582459
4.79,3.35634,-0.389401
4.8,3.11527,-0.657646
4.81,3.19245,-0.673555
4.82,3.41136,-0.645579
4.83,3.18081,-0.790182
4.84,3.14511,-1.03518
4.85,3.42332,-1.29667
4.86,3.67969,-0.773303
4.87,3.08547,-0.539869
4.88,3.2503,-0.555842
4.89,2.72366,-0.479777
4.9,3.32947,-0.352102
4.91,3.51377,0.103387
4.92,3.36416,-0.402665
4.93,3.45355,0.278277
4.94,3.05671,-0.0896186
4.95,2.85684,0.853137
4.96,3.07833,0.309733
4.97,3.37812,0.622535
4.98,3.22201,0.657777
4.99,3.39388,1.13178
5,3.10883,0.773011
5.01,3.28009,0.50032
5.02,3.35639,1.09394
5.03,3.01316,0.894189
5.04,3.35012,1.06047
5.05,3.51865,0.588043
5.06,3.41302,0.505895
5.07,3.05325,0.521689
5.08,3.39572,-0.0387429
5.09,3.13065,-0.177761
5.1,3.29322,-0.542297
5.11,3.04936,-0.00216037
5.12,3.3447,-0.642056
5.13,3.01484,-0.727363
5.14,3.03527,-0.876164
5.15,3.25717,-0.925363
5.16,3.31421,-1.01277
5.17,3.25752,-1.46803
5.18,3.20213,-0.875245
5.19,3.4062,-0.565418
5.2,3.19958,-1.01923
5.21,3.2537,-1.06423
5.22,3.11438,-0.475597
5.23,3.37538,0.114014
5.24,3.14208,-0.273987
5.25,3.35052,-0.00426067
5.26,3.46685,0.441455
5.27,3.37223,0.512147
5.28,3.47834,0.558762
5.29,3.31265,0.303696
5.3,3.23143,0.97448
5.31,3.28966,0.506854
5.32,3.16553,0.904704
5.33,2.92734,1.02598
5.34,3.30178,1.09478
5.35,3.44789,0.602127
5.36,3.27432,0.792673
5.37,3.31364,0.766692
5.38,3.24097,0.647421
5.39,3.62549,0.412382
5.4,3.11199,0.771608
5.41,3.30292,0.260075
5.42,3.18728,0.0180987
5.43,3.24307,-0.392747
5.44,2.95642,-0.305664
5.45,3.04787,-0.887905
5.46,3.15451,-0.835121
5.47,3.42253,-0.863484
5.48,3.19364,-0.882831
5.49,3.44005,-1.27661
5.5,3.17161,-1.25649
5.51,3.20148,-1.00249
5.52,3.35965,-1.17694
5.53,3.41149,-0.950936
5.54,3.28786,-0.768012
5.55,3.44397,-0.58245
5.56,3.38567,-0.435564
5.57,3.45101,-0.274302
5.58,3.31541,0.0855906
5.59,3.36578,0.130972
5.6,3.04399,0.373663
5.61,3.42723,0.566891
5.62,3.10294,0.540287
5.63,3.2719,0.680349
5.64,3.26788,1.01132
5.65,3.2925,0.738189
5.66,3.35054,1.05921
5.67,3.32855,1.09125
5.68,3.48591,1.22619
5.69,3.22447,0.702853
5.7,3.14058,0.939014
5.71,3.18195,0.686381
5.72,3.305,0.311327
5.73,3.18779,0.376354
5.74,3.09314,0.0146852
5.75,3.36591,0.263822
5.76,3.39712,-0.100048
5.77,3.33699,-0.639306
5.78,3.22463,-0.852815
5.79,3.14329,-0.875628
5.8,3.50412,-0.534027
5.81,3.41998,-0.791777
5.82,2.95478,-1.02915
5.83,3.05023,-0.993954
5.84,3.3463,-0.774723
5.85,3.58778,-0.879325
5.86,3.32516,-0.748825
5.87,3.4629,-0.477326
5.88,3.30428,-0.623716
5.89,3.35162,-0.379657
5.9,3.28383,-0.168484
5.91,3.09588,0.210987
5.92,3.21421,0.0148692
5.93,3.38935,-0.0152236
5.94,3.28344,0.644562
5.95,3.16214,0.444083
5.96,2.97591,0.696022
5.97,3.47277,0.745084
5.98,3.50295,1.09645
5.99,3.33372,0.88351
6,3.38231,0.934068
6.01,3.32769,1.11092
6.02,3.32477,1.19961
6.03,3.2541,0.697369
6.04,3.30032,0.896328
6.05,3.15843,0.767591
6.06,3.26808,0.554939
6.07,3.42072,0.453658
6.08,3.03623,0.159397
6.09,3.3092,-0.320091
6.1,3.35705,-0.52479
6.11,3.47004,-0.749691
6.12,3.12557,-0.619274
6.13,3.37645,-0.759203
6.14,3.15328,-0.82015
6.15,2.93933,-0.963347
6.16,3.03259,-0.66623
6.17,3.424,-1.17453
6.18,3.402,-0.989698
6.19,3.43251,-0.672836
6.2,3.53194,-0.570328
6.21,3.62313,-0.903921
6.22,3.32139,-0.888453
6.23,3.19155,-0.323513
6.24,3.43813,-0.364772
6.25,3.42072,-0.176624
6.26,3.55435,-0.0152353
6.27,3.22432,0.641113
6.28,3.36042,0.641378
6.29,3.22291,0.734497
6.3,3.48886,0.651998
6.31,3.30228,0.876693
6.32,3.08048,0.983298
6.33,3.33332,0.905512
6.34,3.42084,0.910112
6.35,3.51531,0.82346
6.36,2.98048,1.11714
6.37,3.17529,1.23568
6.38,3.22556,0.395014
6.39,3.29577,0.404322
6.4,3.33333,0.201338
6.41,3.21329,-0.049294
6.42,3.37056,-0.249096
6.43,3.22189,-0.27075
6.44,3.1668,-0.575159
6.45,3.25352,-0.701382
6.46,3.35203,-0.834821
6.47,3.2848,-1.20128
6.48,3.37454,-0.799868
6.49,3.26685,-1.2698
6.5,3.24926,-1.04887
6.51,3.2713,-1.03413
6.52,3.22854,-0.743783
6.53,3.4762,-0.75959
6.54,3.26732,-1.17221
6.55,3.58381,-0.985191
6.56,3.18395,-0.533225
6.57,3.52587,-0.1791
6.58,3.23513,-0.27739
6.59,3.55657,0.0717411
6.6,3.00943,0.646636
6.61,3.068,0.525084
6.62,3.19363,0.672199
6.63,3.50101,0.8051
6.64,3.10979,1.12348
6.65,2.8073,1.05879
6.66,3.28368,1.04387
6.67,3.43665,1.15371
6.68,3.30145,1.23105
6.69,3.11627,1.26319
6.7,3.19374,0.888494
6.71,3.33884,0.821079
6.72,3.32408,0.395706
6.73,3.39122,0.120214
6.74,3.32176,-0.108871
6.75,3.27432,0.0800162
6.76,3.27867,-0.556161
6.77,3.75699,-0.748037
6.78,3.28289,-0.579336
6.79,3.14831,-1.19006
6.8,3.14415,-0.908756
6.81,3.3065,-1.07132
6.82,3.53129,-0.962055
6.83,2.77794,-0.955649
6.84,3.33999,-1.19975
6.85,3.56031,-0.552698
6.86,3.58987,-0.839034
6.87,3.36641,-0.0555484
6.88,3.04155,-1.06477
6.89,3.20312,-0.475866
6.9,3.33108,-0.151825
6.91,3.38468,0.0462483
6.92,2.68968,0.428793
6.93,3.1299,0.153235
6.94,3.47924,0.93278
6.95,3.49432,0.65193
6.96,3.16873,0.603192
6.97,3.37321,0.60485
6.98,3.16642,1.06624
6.99,3.53246,1.21842
7,3.14357,0.940064
7.01,3.07343,0.881157
7.02,3.3364,0.901574
7.03,3.16365,0.404326
7.04,3.35947,0.601427
7.05,3.09886,0.478051
7.06,3.17752,0.66463
7.07,3.16365,0.025687
7.08,3.32489,-0.349267
7.09,3.11535,-0.522205
7.1,3.19779,-0.366968
7.11,3.16934,-0.732105
7.12,3.37107,-1.14726
7.13,3.22622,-0.573076
7.14,3.18896,-1.11376
7.15,3.11969,-1.58458
7.16,3.41496,-1.15783
7.17,3.37051,-0.917587
7.18,3.51154,-0.983998
7.19,2.95155,-0.916825
7.2,3.40695,-0.566372
7.21,3.10027,-0.356699
7.22,3.35419,-0.53719
7.23,3.31575,-0.271987
7.24,3.39603,-0.190253
7.25,2.85854,0.385103
7.26,3.08707,0.189808
7.27,3.50489,0.453014
7.28,3.44753,0.563422
7.29,3.21367,1.1562
7.3,2.93824,0.784234
7.31,3.17204,0.823289
7.32,3.402,0.838088
7.33,3.86415,0.682246
7.34,3.29245,1.06926
7.35,3.05459,0.755679
7.36,2.93863,0.819157
7.37,3.57766,0.753242
7.38,3.25992,1.07708
7.39,3.405,0.263107
7.4,3.18325,0.153961
7.41,3.2431,-0.264662
7.42,3.21117,-0.471288
7.43,3.34668,-0.437336
7.44,3.14047,-0.91179
7.45,3.47786,-0.880712
7.46,3.37272,-1.11712
7.47,3.20351,-0.938823
7.48,3.07092,-0.896684
7.49,3.3823,-1.26028
7.5,3.39543,-1.30674
7.51,3.05591,-0.945444
7.52,3.10588,-1.26477
7.53,3.76268,-0.653674
7.54,3.75645,-0.602894
7.55,2.88556,-0.340681
7.56,3.08917,-0.399378
7.57,3.39419,-0.207952
7.58,3.53336,0.127607
7.59,3.13817,0.385328
7.6,2.94126,0.924873
7.61,3.02961,0.616885
7.62,3.35928,0.962565
7.63,3.19067,0.96709
7.64,3.26282,1.21633
7.65,3.10896,0.878759
7.66,3.25873,0.772498
7.67,3.33351,0.920382
7.68,3.5947,1.14237
7.69,3.25227,0.690955
7.7,3.47219,0.56791
7.71,3.09392,0.779584
7.72,3.0552,0.518005
7.73,3.23609,0.182602
7.74,3.3931,-0.385106
7.75,3.39831,-0.372675
7.76,3.60183,-0.491459
7.77,3.3068,-0.547646
7.78,3.16012,-0.995582
7.79,3.17639,-0.937836
7.8,3.2821,-0.951577
7.81,3.24057,-0.715398
7.82,3.35353,-1.13078
7.83,3.23499,-1.09478
7.84,3.20211,-1.28387
7.85,3.05502,-0.79225
7.86,3.59909,-0.550185
7.87,3.02503,-0.746522
7.88,3.33453,0.0771626
7.89,3.34467,-0.441217
7.9,3.27732,0.0535812
7.91,3.34224,-0.373535
7.92,3.34759,-0.110496
7.93,3.26653,0.37589
7.94,3.26487,0.772185
7.95,3.22595,0.82838
7.96,3.39099,0.742722
7.97,3.3225,1.18636
7.98,3.38961,0.814499
7.99,3.24529,1.07304
8,3.46745,1.01167


==> data/hydrostatic_pressure.csv <==
"Points_X","pressure_shepard_wall","pressure_shepard_bdry"
-0.1,-0.00966783,-0.00966669
-0.098,-0.00957288,-0.00957175
-0.096,-0.00942851,-0.00942741
-0.094,-0.00924401,-0.00924302
-0.092,-0.00904956,-0.00904876
-0.09,-0.00887081,-0.00887029
-0.088,-0.00870282,-0.00870255
-0.086,-0.00852421,-0.00852408
-0.084,-0.00832716,-0.00832706
-0.082,-0.00812218,-0.00812206
-0.08,-0.00791974,-0.00791959
-0.078,-0.00772166,-0.00772151
-0.076,-0.0075249,-0.00752476
-0.074,-0.00732683,-0.00732668
-0.072,-0.00712816,-0.00712801
-0.07,-0.00692947,-0.00692932
-0.068,-0.00673095,-0.00673081
-0.066,-0.00653269,-0.00653254
-0.064,-0.00633403,-0.00633388
-0.062,-0.00613547,-0.00613532
-0.06,-0.00593682,-0.00593667
-0.058,-0.00573805,-0.0057379
-0.056,-0.00553948,-0.00553933
-0.054,-0.0053406,-0.00534045
-0.052,-0.00514186,-0.00514171
-0.05,-0.00494305,-0.0049429
-0.048,-0.00474407,-0.00474392
-0.046,-0.00454529,-0.00454514
-0.044,-0.00434621,-0.00434606
-0.042,-0.00414726,-0.00414712
-0.04,-0.00394826,-0.00394811
-0.038,-0.00374908,-0.00374893
-0.036,-0.00355009,-0.00354994
-0.034,-0.00335082,-0.00335067
-0.032,-0.00315167,-0.00315152
-0.03,-0.00295247,-0.00295232
-0.028,-0.00275308,-0.00275293
-0.026,-0.0025539,-0.00255375
-0.024,-0.00235443,-0.00235428
-0.022,-0.00215507,-0.00215492
-0.02,-0.00195567,-0.00195552
-0.018,-0.00175608,-0.00175593
-0.016,-0.0015567,-0.00155655
-0.014,-0.00135703,-0.00135688
-0.012,-0.00115747,-0.00115732
-0.01,-0.000957873,-0.000957724
-0.008,-0.000758081,-0.000757932
-0.006,-0.000558495,-0.000558345
-0.004,-0.000358627,-0.000358478
-0.002,-0.000158863,-0.000158713
0,4.09331e-05,4.10826e-05
0.002,0.000240927,0.000241076
0.004,0.000440715,0.000440864
0.006,0.000640783,0.000640933
0.008,0.000840749,0.000840899
0.01,0.00104075,0.0010409
0.012,0.00124094,0.00124109
0.014,0.00144093,0.00144108
0.016,0.0016412,0.00164135
0.018,0.00184137,0.00184152
0.02,0.00204157,0.00204172
0.022,0.00224196,0.00224211
0.024,0.00244216,0.00244231
0.026,0.00264263,0.00264278
0.028,0.002843,0.00284315
0.03,0.0030434,0.00304355
0.032,0.003244,0.00324415
0.034,0.00344439,0.00344454
0.036,0.00364507,0.00364522
0.038,0.00384563,0.00384578
0.04,0.00404625,0.0040464
0.042,0.00424704,0.00424719
0.044,0.00444764,0.00444779
0.046,0.00464852,0.00464867
0.048,0.00484928,0.00484943
0.05,0.0050501,0.00505025
0.052,0.00525109,0.00525124
0.054,0.0054519,0.00545205
0.056,0.00565299,0.00565314
0.058,0.00585393,0.00585408
0.06,0.00605495,0.0060551
0.062,0.00625616,0.00625631
0.064,0.00645722,0.00645737
0.066,0.00665851,0.00665866
0.068,0.00685954,0.00685969
0.07,0.00706066,0.00706081
0.072,0.00726223,0.00726238
0.074,0.0074639,0.00746405
0.076,0.00766529,0.00766544
0.078,0.00786527,0.00786542
0.08,0.00806589,0.00806604
0.082,0.00827086,0.00827102
0.084,0.00847932,0.0084795
0.086,0.00868129,0.00868148
0.088,0.00886457,0.00886467
0.09,0.00903511,0.00903494
0.092,0.00921611,0.00921545
0.094,0.0094164,0.00941505
0.096,0.00961154,0.00960945
0.098,0.00976844,0.00976573
0.1,0.00987435,0.00987123


==> data/hydrostatic_pressure_bdry_particle_bdry.csv <==
"boundary pressure","q_coord"
-0.0107465,-0.1075
-0.0102437,-0.1025
0.0104581,0.1025
0.0109738,0.1075
0.0114788,0.1125


==> data/hydrostatic_pressure_bdry_particle_wall.csv <==
"boundary pressure","q_coord"
-0.010719,-0.1075
-0.010224,-0.1025
0.0104346,0.1025
0.0109395,0.1075
0.0114445,0.1125


==> data/hydrostatic_pressure_bdry_particle_wall_zeropressgrad.csv <==
"boundary pressure","q_coord"
-0.009853,-0.1125
-0.009853,-0.1075
-0.009853,-0.1025
0.0100518,0.1025
0.0100518,0.1075
0.0100518,0.1125


==> data/hydrostatic_pressure_fluid_particle_bdry.csv <==
"pressure","q_coord"
-0.00975039,-0.097441
-0.00898992,-0.0923969
-0.0087087,-0.0873505
-0.00813466,-0.0823082
-0.00765454,-0.077268
-0.00714958,-0.0722304
-0.00665154,-0.0671954
-0.00615142,-0.0621629
-0.00565192,-0.0571329
-0.00515224,-0.0521055
-0.0046526,-0.0470805
-0.00415295,-0.0420581
-0.0036533,-0.0370382
-0.00315365,-0.0320208
-0.002654,-0.027006
-0.00215435,-0.0219936
-0.00165469,-0.0169838
-0.00115503,-0.0119764
-0.000655366,-0.00697157
-0.000155702,-0.00196923
0.000343964,0.00303062
0.000843633,0.00802797
0.0013433,0.0130228
0.00184298,0.0180152
0.00234265,0.0230051
0.00284233,0.0279925
0.00334201,0.0329774
0.00384169,0.0379598
0.00434138,0.0429398
0.00484107,0.0479173
0.00534074,0.0528923
0.0058405,0.0578648
0.00633998,0.0628349
0.00684035,0.0678025
0.00733793,0.0727676
0.00784429,0.0777303
0.00832145,0.0826904
0.00890331,0.0876486
0.00916173,0.0926025
0.00996985,0.0975595


==> data/hydrostatic_pressure_fluid_particle_wall.csv <==
"pressure","q_coord"
-0.00975154,-0.097441
-0.00899102,-0.0923969
-0.00870857,-0.0873505
-0.00813486,-0.0823082
-0.00765467,-0.077268
-0.00714973,-0.0722304
-0.00665168,-0.0671954
-0.00615157,-0.0621629
-0.00565207,-0.0571329
-0.00515238,-0.0521054
-0.00465275,-0.0470805
-0.0041531,-0.0420581
-0.00365345,-0.0370382
-0.0031538,-0.0320208
-0.00265415,-0.027006
-0.00215449,-0.0219936
-0.00165484,-0.0169837
-0.00115518,-0.0119764
-0.000655513,-0.00697155
-0.000155849,-0.00196921
0.000343817,0.00303064
0.000843486,0.00802799
0.00134316,0.0130229
0.00184283,0.0180152
0.00234251,0.0230051
0.00284218,0.0279925
0.00334186,0.0329774
0.00384155,0.0379598
0.00434123,0.0429398
0.00484092,0.0479173
0.00534059,0.0528923
0.00584035,0.0578648
0.00633984,0.0628349
0.0068402,0.0678025
0.00733779,0.0727676
0.00784414,0.0777304
0.00832132,0.0826904
0.00890299,0.0876487
0.00916203,0.0926025
0.00997337,0.0975595


==> data/hydrostatic_pressure_fluid_particle_wall_zeropressgrad.csv <==
"pressure","q_coord"
-0.00996384,-0.0974379
-0.00895584,-0.0923946
-0.00871224,-0.087348
-0.00813262,-0.0823058
-0.00765451,-0.0772656
-0.0071488,-0.072228
-0.00665098,-0.067193
-0.0061508,-0.0621605
-0.00565132,-0.0571305
-0.00515163,-0.052103
-0.004652,-0.0470781
-0.00415235,-0.0420557
-0.0036527,-0.0370358
-0.00315305,-0.0320184
-0.0026534,-0.0270036
-0.00215374,-0.0219912
-0.00165409,-0.0169814
-0.00115443,-0.011974
-0.000654764,-0.00696919
-0.0001551,-0.00196685
0.000344566,0.003033
0.000844235,0.00803035
0.00134391,0.0130252
0.00184358,0.0180176
0.00234325,0.0230074
0.00284293,0.0279948
0.00334261,0.0329797
0.0038423,0.0379622
0.00434198,0.0429421
0.00484167,0.0479196
0.00534134,0.0528946
0.0058411,0.0578671
0.00634057,0.0628372
0.00684101,0.0678048
0.00733833,0.0727699
0.00784557,0.0777327
0.00832042,0.0826927
0.00890741,0.087651
0.00913363,0.0926047
0.0101793,0.0975624


==> data/taylorcouetteflow_vtheta_bdry.csv <==
"Points_Y","velocity_shepard_average_X","velocity_shepard_X"
1,-0.16211,-0.151439
1.02041,-0.192381,-0.179875
1.04082,-0.243927,-0.22987
1.06122,-0.318799,-0.305095
1.08163,-0.409536,-0.399319
1.10204,-0.505294,-0.500053
1.12245,-0.602049,-0.60008
1.14286,-0.69932,-0.698
1.16327,-0.795755,-0.792778
1.18367,-0.891399,-0.884596
1.20408,-0.986414,-0.974532
1.22449,-1.0789,-1.06321
1.2449,-1.16842,-1.15113
1.26531,-1.25712,-1.23878
1.28571,-1.34661,-1.32538
1.30612,-1.43694,-1.40943
1.32653,-1.52727,-1.4914
1.34694,-1.61643,-1.57322
1.36735,-1.70436,-1.65772
1.38776,-1.79191,-1.74741
1.40816,-1.87866,-1.84045
1.42857,-1.96305,-1.93068
1.44898,-2.04446,-2.01562
1.46939,-2.12345,-2.09806
1.4898,-2.20092,-2.17893
1.5102,-2.27789,-2.25814
1.53061,-2.3552,-2.33848
1.55102,-2.43326,-2.42089
1.57143,-2.5121,-2.50285
1.59184,-2.59112,-2.58443
1.61224,-2.66901,-2.66704
1.63265,-2.74525,-2.74869
1.65306,-2.82077,-2.82784
1.67347,-2.89641,-2.90621
1.69388,-2.97201,-2.98408
1.71429,-3.04721,-3.05942
1.73469,-3.12204,-3.13223
1.7551,-3.19654,-3.20473
1.77551,-3.27047,-3.27836
1.79592,-3.34357,-3.35294
1.81633,-3.41584,-3.42785
1.83673,-3.4873,-3.50226
1.85714,-3.55795,-3.57495
1.87755,-3.62824,-3.64569
1.89796,-3.69841,-3.71528
1.91837,-3.76647,-3.78252
1.93878,-3.8277,-3.84323
1.95918,-3.87782,-3.8943
1.97959,-3.9157,-3.93548
2,-3.94284,-3.96745


==> data/taylorcouetteflow_vtheta_wall.csv <==
"Points_Y","velocity_shepard_X","velocity_shepard_average_X"
1,-0.137829,-0.153449
1.02041,-0.176093,-0.1924
1.04082,-0.233004,-0.249102
1.06122,-0.313094,-0.32713
1.08163,-0.412503,-0.423164
1.10204,-0.517779,-0.526321
1.12245,-0.617296,-0.627163
1.14286,-0.7092,-0.723076
1.16327,-0.795624,-0.814892
1.18367,-0.879613,-0.905629
1.20408,-0.965298,-0.998605
1.22449,-1.05452,-1.09352
1.2449,-1.14548,-1.18688
1.26531,-1.23632,-1.27751
1.28571,-1.32648,-1.36665
1.30612,-1.41645,-1.45519
1.32653,-1.50762,-1.5426
1.34694,-1.59902,-1.62772
1.36735,-1.68659,-1.71034
1.38776,-1.76852,-1.79161
1.40816,-1.84703,-1.87213
1.42857,-1.9253,-1.95162
1.44898,-2.00595,-2.03047
1.46939,-2.09048,-2.10884
1.4898,-2.17813,-2.18624
1.5102,-2.26689,-2.26347
1.53061,-2.35389,-2.34186
1.55102,-2.43538,-2.42069
1.57143,-2.51034,-2.49831
1.59184,-2.58086,-2.57429
1.61224,-2.64843,-2.64909
1.63265,-2.71433,-2.72321
1.65306,-2.78172,-2.79699
1.67347,-2.85129,-2.87022
1.69388,-2.92099,-2.94285
1.71429,-2.99034,-3.01548
1.73469,-3.06009,-3.08823
1.7551,-3.12913,-3.16031
1.77551,-3.197,-3.23138
1.79592,-3.26525,-3.30166
1.81633,-3.33488,-3.37117
1.83673,-3.40536,-3.43999
1.85714,-3.47603,-3.50867
1.87755,-3.54744,-3.57786
1.89796,-3.62073,-3.64785
1.91837,-3.69422,-3.71714
1.93878,-3.76027,-3.78042
1.95918,-3.81119,-3.8311
1.97959,-3.84576,-3.86659
2,-3.86773,-3.88881


==> data/taylorcouetteflow_vtheta_wall_circle.csv <==
"Points_Y","velocity_shepard_X","velocity_shepard_average_X"
1,-0.163914,-0.160885
1.02041,-0.198404,-0.195373
1.04082,-0.251935,-0.250269
1.06122,-0.324714,-0.327075
1.08163,-0.412388,-0.419657
1.10204,-0.509528,-0.519282
1.12245,-0.609705,-0.62044
1.14286,-0.70615,-0.718273
1.16327,-0.79896,-0.810607
1.18367,-0.891435,-0.900869
1.20408,-0.98137,-0.991487
1.22449,-1.06714,-1.0817
1.2449,-1.15371,-1.1724
1.26531,-1.2429,-1.26452
1.28571,-1.33275,-1.35604
1.30612,-1.42503,-1.44596
1.32653,-1.51954,-1.53467
1.34694,-1.61049,-1.62129
1.36735,-1.69701,-1.70566
1.38776,-1.7829,-1.78879
1.40816,-1.8691,-1.87005
1.42857,-1.95462,-1.9488
1.44898,-2.03857,-2.02649
1.46939,-2.11803,-2.1041
1.4898,-2.19237,-2.18149
1.5102,-2.26618,-2.25909
1.53061,-2.34154,-2.33716
1.55102,-2.41653,-2.41466
1.57143,-2.49164,-2.49131
1.59184,-2.56873,-2.56799
1.61224,-2.64621,-2.64485
1.63265,-2.72292,-2.72113
1.65306,-2.8003,-2.79635
1.67347,-2.87685,-2.87047
1.69388,-2.94896,-2.94353
1.71429,-3.01745,-3.01578
1.73469,-3.08622,-3.08739
1.7551,-3.15627,-3.15877
1.77551,-3.22701,-3.2302
1.79592,-3.29973,-3.30145
1.81633,-3.37529,-3.3724
1.83673,-3.45092,-3.44347
1.85714,-3.52398,-3.51432
1.87755,-3.59443,-3.58423
1.89796,-3.66286,-3.65378
1.91837,-3.7285,-3.72271
1.93878,-3.78828,-3.78608
1.95918,-3.83683,-3.8373
1.97959,-3.87066,-3.8741
2,-3.89104,-3.89848

